DistilDoc: Knowledge Distillation for Visually-Rich Document Applications

This work explores knowledge distillation (KD) for visually-rich document (VRD) applications such as document layout analysis (DLA) and document image classification (DIC). While VRD research is dependent on increasingly sophisticated and cumbersome models, the field has neglected to study efficiency via model compression. Here, we design a KD experimentation methodology for more lean, performant models on document understanding (DU) tasks that are integral within larger task pipelines. We carefully selected KD strategies (response-based, feature-based) for distilling knowledge to and from backbones with different architectures (ResNet, ViT, DiT) and capacities (base, small, tiny). We study what affects the teacher-student knowledge gap and find that some methods (tuned vanilla KD, MSE, SimKD with an apt projector) can consistently outperform supervised student training. Furthermore, we design downstream task setups to evaluate covariate shift and the robustness of distilled DLA models on zero-shot layout-aware document visual question answering (DocVQA). DLA-KD experiments result in a large mAP knowledge gap, which unpredictably translates to downstream robustness, accentuating the need to further explore how to efficiently obtain more semantic document layout awareness.

==> src/dla/configs/Base-RCNN-DiT.yaml <==
MODEL:
  MASK_ON: True
  META_ARCHITECTURE: "GeneralizedRCNN"
  PIXEL_MEAN: [123.675, 116.280, 103.530]
  PIXEL_STD: [58.395, 57.120, 57.375]
  BACKBONE:
    NAME: "build_dit_fpn_backbone"
  VIT:
    ARCH: 'dit_base_patch16'
    OUT_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
    DROP_PATH: 0.1
    IMG_SIZE: [224,224]
    POS_TYPE: "abs"
  FPN:
    IN_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
  ANCHOR_GENERATOR:
    SIZES: [[32], [64], [128], [256], [512]]  # One size for each in feature map
    ASPECT_RATIOS: [[0.5, 1.0, 2.0]]  # Three aspect ratios (same for all in feature maps)
  RPN:
    IN_FEATURES: ["p2", "p3", "p4", "p5", "p6"]
    PRE_NMS_TOPK_TRAIN: 2000  # Per FPN level
    PRE_NMS_TOPK_TEST: 1000  # Per FPN level
    # Detectron1 uses 2000 proposals per-batch,
    # (See "modeling/rpn/rpn_outputs.py" for details of this legacy issue)
    # which is approximately 1000 proposals per-image since the default batch size for FPN is 2.
    POST_NMS_TOPK_TRAIN: 1000
    POST_NMS_TOPK_TEST: 1000
  ROI_HEADS:
    NAME: "StandardROIHeads"
    IN_FEATURES: ["p2", "p3", "p4", "p5"]
    NUM_CLASSES: 5
  ROI_BOX_HEAD:
    NAME: "FastRCNNConvFCHead"
    NUM_FC: 2
    POOLER_RESOLUTION: 7
  ROI_MASK_HEAD:
    NAME: "MaskRCNNConvUpsampleHead"
    NUM_CONV: 4
    POOLER_RESOLUTION: 14
DATASETS:
  TRAIN: ("publaynet_train",)
  TEST: ("publaynet_val",)
SOLVER:
  LR_SCHEDULER_NAME: "WarmupCosineLR"
  # AMP:
  #   ENABLED: True
  OPTIMIZER: "ADAMW"
  BACKBONE_MULTIPLIER: 1.0
  CLIP_GRADIENTS:
    ENABLED: True
    CLIP_TYPE: "full_model"
    CLIP_VALUE: 1.0
    NORM_TYPE: 2.0
  WARMUP_FACTOR: 0.01
  BASE_LR: 0.0004
  WEIGHT_DECAY: 0.05
  IMS_PER_BATCH: 32
TEST:
  EVAL_PERIOD: 10000
INPUT:
  CROP:
    ENABLED: True
    TYPE: "absolute_range"
    SIZE: (384, 600)
  MIN_SIZE_TRAIN: (480, 512, 544, 576, 608, 640, 672, 704, 736, 768, 800)
  FORMAT: "RGB"
DATALOADER:
  FILTER_EMPTY_ANNOTATIONS: False
VERSION: 2
# AUG:
#   DETR: True
# SEED: 42

==> src/dla/configs/Base-RCNN-FPN.yaml <==
MODEL:
  META_ARCHITECTURE: "GeneralizedRCNN"
  BACKBONE:
    NAME: "build_resnet_fpn_backbone"
  RESNETS:
    OUT_FEATURES: ["res2", "res3", "res4", "res5"]
  FPN:
    IN_FEATURES: ["res2", "res3", "res4", "res5"]
  ANCHOR_GENERATOR:
    SIZES: [[32], [64], [128], [256], [512]]  # One size for each in feature map
    ASPECT_RATIOS: [[0.5, 1.0, 2.0]]  # Three aspect ratios (same for all in feature maps)
  RPN:
    IN_FEATURES: ["p2", "p3", "p4", "p5", "p6"]
    PRE_NMS_TOPK_TRAIN: 2000  # Per FPN level
    PRE_NMS_TOPK_TEST: 1000  # Per FPN level
    # Detectron1 uses 2000 proposals per-batch,
    # (See "modeling/rpn/rpn_outputs.py" for details of this legacy issue)
    # which is approximately 1000 proposals per-image since the default batch size for FPN is 2.
    POST_NMS_TOPK_TRAIN: 1000
    POST_NMS_TOPK_TEST: 1000
  ROI_HEADS:
    NAME: "StandardROIHeads"
    IN_FEATURES: ["p2", "p3", "p4", "p5"]
  ROI_BOX_HEAD:
    NAME: "FastRCNNConvFCHead"
    NUM_FC: 2
    POOLER_RESOLUTION: 7
  ROI_MASK_HEAD:
    NAME: "MaskRCNNConvUpsampleHead"
    NUM_CONV: 4
    POOLER_RESOLUTION: 14
DATASETS:
  TRAIN: ("coco_2017_train",)
  TEST: ("coco_2017_val",)
SOLVER:
  IMS_PER_BATCH: 16
  BASE_LR: 0.02
  STEPS: (60000, 80000)
  MAX_ITER: 90000
  CHECKPOINT_PERIOD: 10000
TEST:
  EVAL_PERIOD: 10000
INPUT:
  MIN_SIZE_TRAIN: (640, 672, 704, 736, 768, 800)
VERSION: 2

==> src/dla/configs/Base-RCNN-ViT.yaml <==
MODEL:
  MASK_ON: True
  META_ARCHITECTURE: "GeneralizedRCNN"
  PIXEL_MEAN: [123.675, 116.280, 103.530]
  PIXEL_STD: [58.395, 57.120, 57.375]
  BACKBONE:
    NAME: "build_vit_fpn_backbone"
  VIT:
    ARCH: 'vit_base_patch16_224'
    OUT_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
    DROP_PATH: 0.1
    IMG_SIZE: (224,224)
    PATCH_SIZE: 16
  FPN:
    IN_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
  ANCHOR_GENERATOR:
    SIZES: [[32], [64], [128], [256], [512]]  # One size for each in feature map
    ASPECT_RATIOS: [[0.5, 1.0, 2.0]]  # Three aspect ratios (same for all in feature maps)
  RPN:
    IN_FEATURES: ["p2", "p3", "p4", "p5", "p6"]
    PRE_NMS_TOPK_TRAIN: 2000  # Per FPN level
    PRE_NMS_TOPK_TEST: 1000  # Per FPN level
    # Detectron1 uses 2000 proposals per-batch,
    # (See "modeling/rpn/rpn_outputs.py" for details of this legacy issue)
    # which is approximately 1000 proposals per-image since the default batch size for FPN is 2.
    POST_NMS_TOPK_TRAIN: 1000
    POST_NMS_TOPK_TEST: 1000
  ROI_HEADS:
    NAME: "StandardROIHeads"
    IN_FEATURES: ["p2", "p3", "p4", "p5"]
    NUM_CLASSES: 5
  ROI_BOX_HEAD:
    NAME: "FastRCNNConvFCHead"
    NUM_FC: 2
    POOLER_RESOLUTION: 7
  ROI_MASK_HEAD:
    NAME: "MaskRCNNConvUpsampleHead"
    NUM_CONV: 4
    POOLER_RESOLUTION: 14
DATASETS:
  TRAIN: ("publaynet_train",)
  TEST: ("publaynet_val",)
SOLVER:
  LR_SCHEDULER_NAME: "WarmupCosineLR"
  # AMP:
  #   ENABLED: True
  OPTIMIZER: "ADAMW"
  BACKBONE_MULTIPLIER: 1.0
  CLIP_GRADIENTS:
    ENABLED: True
    CLIP_TYPE: "full_model"
    CLIP_VALUE: 1.0
    NORM_TYPE: 2.0
  WARMUP_FACTOR: 0.01
  BASE_LR: 0.0004
  WEIGHT_DECAY: 0.05
  IMS_PER_BATCH: 32
TEST:
  EVAL_PERIOD: 10000
INPUT:
  CROP:
    ENABLED: False # True
    TYPE: "absolute_range"
    SIZE: (384, 384) # (384, 600)
  MIN_SIZE_TRAIN: (384,) # (480, 512, 544, 576, 608, 640, 672, 704, 736, 768, 800)
  MIN_SIZE_TEST: 384
  FORMAT: "RGB"
DATALOADER:
  FILTER_EMPTY_ANNOTATIONS: False
VERSION: 2
# AUG:
#   DETR: True
# SEED: 42

==> src/dla/configs/Base-RCNN-ViTDet.yaml <==
MODEL:
  META_ARCHITECTURE: "GeneralizedRCNN"
  BACKBONE:
    NAME: "build_vitdet_backbone"
  # RESNETS:
  #   OUT_FEATURES: ["res2", "res3", "res4", "res5"]
  VIT:
    ARCH: 'base'    # options: 'base', 'huge', 'large', 'tiny', 'small'
    DEPTH: 12
    PATCH_SIZE: 16
    MLP_RATIO: 4.0
    QKV_BIAS: True
    NORM: 'ln'
    ACT: 'gelu'
    OUT_FEATURES: "last_feat"
  # FPN:
  #   IN_FEATURES: ["res2", "res3", "res4", "res5"]
  ANCHOR_GENERATOR:
    SIZES: [[32], [64], [128], [256], [512]]  # One size for each in feature map
    ASPECT_RATIOS: [[0.5, 1.0, 2.0]]  # Three aspect ratios (same for all in feature maps)
  RPN:
    IN_FEATURES: ["p2", "p3", "p4", "p5", "p6"]
    PRE_NMS_TOPK_TRAIN: 2000  # Per FPN level
    PRE_NMS_TOPK_TEST: 1000  # Per FPN level
    # Detectron1 uses 2000 proposals per-batch,
    # (See "modeling/rpn/rpn_outputs.py" for details of this legacy issue)
    # which is approximately 1000 proposals per-image since the default batch size for FPN is 2.
    POST_NMS_TOPK_TRAIN: 1000
    POST_NMS_TOPK_TEST: 1000
  ROI_HEADS:
    NAME: "StandardROIHeads"
    IN_FEATURES: ["p2", "p3", "p4", "p5"]
  ROI_BOX_HEAD:
    NAME: "FastRCNNConvFCHead"
    NUM_FC: 2
    POOLER_RESOLUTION: 7
    NORM: "LN"
  ROI_MASK_HEAD:
    NAME: "MaskRCNNConvUpsampleHead"
    NUM_CONV: 4
    POOLER_RESOLUTION: 14
    NORM: "LN"
DATASETS:
  TRAIN: ("coco_2017_train",)
  TEST: ("coco_2017_val",)
SOLVER:
  IMS_PER_BATCH: 16
  BASE_LR: 0.02
  STEPS: (60000, 80000)
  MAX_ITER: 90000
  CHECKPOINT_PERIOD: 10000
  WEIGHT_DECAY: 0.7
  OPTIMIZER: 'ADAMW'        # default SGD
TEST:
  EVAL_PERIOD: 10000
INPUT:
  MIN_SIZE_TRAIN: (800)
  MIN_SIZE_TEST: 800
  MAX_SIZE_TRAIN: 1024
  MAX_SIZE_TEST: 1024
  FORMAT: "RGB"
VERSION: 2

==> src/dla/configs/COCO-InstanceSegmentation/mask_rcnn_DiT_base_3x.yaml <==
_BASE_: "../Base-RCNN-DiT.yaml"
MODEL:
  PIXEL_MEAN: [ 127.5, 127.5, 127.5 ]
  PIXEL_STD: [ 127.5, 127.5, 127.5 ]
  WEIGHTS: "https://layoutlm.blob.core.windows.net/dit/dit-pts/dit-base-224-p16-500k-62d53a.pth"
  VIT:
    ARCH: "dit_base_patch16"
    OUT_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  WARMUP_ITERS: 1000
  IMS_PER_BATCH: 16
  # MAX_ITER: 60000
  STEPS: (210000, 250000)
  MAX_ITER: 270000
  CHECKPOINT_PERIOD: 2000
TEST:
  EVAL_PERIOD: 2000
# OUTPUT_DIR: ''

==> src/dla/configs/COCO-InstanceSegmentation/mask_rcnn_R101_FPN_3x.yaml <==
_BASE_: "../Base-RCNN-FPN.yaml"
MODEL:
  # WEIGHTS: detectron2://ImageNetPretrained/MSRA/R-50.pkl
  WEIGHTS: '/data2/users/abanerjee/doc_mask_lmp/model_final.pth'
  MASK_ON: True
  RESNETS:
    DEPTH: 101
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  IMS_PER_BATCH: 8
  BASE_LR: 0.0025
  STEPS: (210000, 250000)
  MAX_ITER: 270000
TEST:
  EVAL_PERIOD: 2000
# OUTPUT_DIR: "output/doclaynet/mask_rcnn/rn50"

==> src/dla/configs/COCO-InstanceSegmentation/mask_rcnn_R_50_FPN_3x.yaml <==
_BASE_: "../Base-RCNN-FPN.yaml"
MODEL:
  WEIGHTS: detectron2://ImageNetPretrained/MSRA/R-50.pkl
  MASK_ON: True
  RESNETS:
    DEPTH: 50
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  IMS_PER_BATCH: 2
  BASE_LR: 0.0025
  STEPS: (210000, 250000)
  MAX_ITER: 270000
TEST:
  EVAL_PERIOD: 2000
# OUTPUT_DIR: "output/doclaynet/mask_rcnn/rn50"

==> src/dla/configs/COCO-InstanceSegmentation/mask_rcnn_ViTDet_base_3x.yaml <==
_BASE_: "../Base-RCNN-ViTDet.yaml"
MODEL:
  WEIGHTS: detectron2://ImageNetPretrained/MAE/mae_pretrain_vit_base.pth
  MASK_ON: True
  VIT:
    ARCH: 'base'    # options: 'base', 'huge', 'large', 'tiny', 'small'
    DEPTH: 12
    PATCH_SIZE: 16
  # RESNETS:
  #   DEPTH: 50
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  IMS_PER_BATCH: 2
  BASE_LR: 0.0025
  STEPS: (210000, 250000)
  MAX_ITER: 270000
TEST:
  EVAL_PERIOD: 2000
OUTPUT_DIR: "output/doclaynet/mask_rcnn/vitb"

==> src/dla/configs/COCO-InstanceSegmentation/mask_rcnn_ViT_base_3x.yaml <==
_BASE_: "../Base-RCNN-ViT.yaml"
MODEL:
  PIXEL_MEAN: [ 127.5, 127.5, 127.5 ]
  PIXEL_STD: [ 127.5, 127.5, 127.5 ]
  # WEIGHTS: "./pretrained/ViTb_Imagenet22k1k_timm_detectron2.pth"
  WEIGHTS: "./output/teacher/vitb_imagenet_doclaynet_tecaher/model_final.pth"
  VIT:
    ARCH: "vit_base_patch16_224"
    OUT_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
    IMG_SIZE: (384, 384)
  ROI_HEADS:
    NUM_CLASSES: 11
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  WARMUP_ITERS: 1000
  IMS_PER_BATCH: 16
  # MAX_ITER: 60000
  STEPS: (210000, 250000)
  MAX_ITER: 300000
  CHECKPOINT_PERIOD: 2000
INPUT:
  CROP:
    ENABLED: False
    TYPE: "absolute_range"
    SIZE: (384, 384)
  MIN_SIZE_TRAIN: (384,) # (480, 512, 544, 576, 608, 640, 672, 704, 736, 768, 800)
  MIN_SIZE_TEST: 384
  FORMAT: "RGB"
TEST:
  EVAL_PERIOD: 2000
OUTPUT_DIR: './output/teacher/vitb_imagenet_doclaynet_tecaher/'

==> src/dla/configs/COCO-InstanceSegmentation/mask_rcnn_ViT_tiny_3x.yaml <==
_BASE_: "../Base-RCNN-ViT.yaml"
MODEL:
  PIXEL_MEAN: [ 127.5, 127.5, 127.5 ]
  PIXEL_STD: [ 127.5, 127.5, 127.5 ]
  WEIGHTS: "./pretrained/ViTt_Imagenet22k1k_timm_detectron2.pth"
  VIT:
    ARCH: "vit_tiny_patch16_224"
    OUT_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
    IMG_SIZE: (384, 384)
  ROI_HEADS:
    NUM_CLASSES: 11
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  WARMUP_ITERS: 1000
  IMS_PER_BATCH: 16
  # MAX_ITER: 60000
  STEPS: (210000, 250000)
  MAX_ITER: 300000
  CHECKPOINT_PERIOD: 2000
INPUT:
  CROP:
    ENABLED: False
    TYPE: "absolute_range"
    SIZE: (384, 384)
  MIN_SIZE_TRAIN: (384,) # (480, 512, 544, 576, 608, 640, 672, 704, 736, 768, 800)
  MIN_SIZE_TEST: 384
  FORMAT: "RGB"
TEST:
  EVAL_PERIOD: 2000
OUTPUT_DIR: './output/teacher/vitt_imagenet_doclaynet_tecaher/'

==> src/dla/configs/Distillation/MaskRCNN_R101_R50_FPN_3x.yaml <==
_BASE_: "../Base-RCNN-FPN.yaml"
MODEL:
  WEIGHTS: "detectron2://ImageNetPretrained/MSRA/R-50.pkl"
  MASK_ON: True
  RESNETS:
    DEPTH: 50
  ROI_HEADS:
    NUM_CLASSES: 11
  DISTILLER:
    MODEL_LOAD_OFFICIAL: False
    MODEL_LOAD_FILE: True
    MODEL_DISTILLER_CONFIG: 'COCO-InstanceSegmentation/mask_rcnn_R_50_FPN_3x.yaml'
    DISTILL_FLAG: 'distill_only'
    TEACHER: 'ModelTeacher'
    PRETRAIN_TEACHER_ITERS: -1
    BYPASS_DISTILL: 1000
    BYPASS_DISTILL_AFTER: 85000
    TYPES: ['SimKD_FPN']
    PRELOAD_TEACHER: '/data2/users/abanerjee/doc_mask_lmp/model_final.pth'
    PRELOAD_TYPE: 'none' # 'teacher_only'
    PRELOAD_FPN: True
    PRELOAD_HEAD: True
    STOP_JOINT: -1
    KD:
      PROJECTOR_TYPE: 'conv'
      PROJECTOR_MODE: 'multiple'
      PROJ_INFEAT: [256, 256, 256, 256, 256] # {'p2': 256, 'p3': 256, 'p4': 256, 'p5': 256, 'p6': 256}
      PROJ_OUTFEAT: [256, 256, 256, 256, 256] # {'p2': 256, 'p3': 256, 'p4': 256, 'p5': 256, 'p6': 256}
      RESHAPE: None
      T_RESHAPE: None
      INPUT_FEATS: ['p2', 'p3', 'p4', 'p5', 'p6']
    SOLVER:
      BASE_LR: 0.001 # 0.0001
      OPTIMIZER: 'ADAMW'
      LR_SCHEDULER_NAME: 'WarmupCosineLR'
      MOMENTUM: 0.9
      WEIGHT_DECAY: 0.001 # 0.0001
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  IMS_PER_BATCH: 8
  STEPS: (180000, 270000)
  MAX_ITER: 300000
  CLIP_GRADIENTS: {"ENABLED": True}
TEST:
  EVAL_PERIOD: 2000
OUTPUT_DIR: './output/student/r101_r50_fpn_simkd/'

==> src/dla/configs/Distillation/MaskRCNN_R_50_R50_icd_FPN_1x_ICD.yaml <==
_BASE_: "../Base-RCNN-FPN.yaml"
MODEL:
  WEIGHTS: "detectron2://ImageNetPretrained/MSRA/R-50.pkl"
  MASK_ON: True
  RESNETS:
    DEPTH: 50
  DISTILLER:
    MODEL_LOAD_OFFICIAL: False
    MODEL_LOAD_FILE: True
    MODEL_DISTILLER_CONFIG: 'COCO-InstanceSegmentation/mask_rcnn_R_50_FPN_3x.yaml'
    DISTILL_FLAG: 'distill_and_supervision'
    TEACHER: 'ICDTeacher'
    PRETRAIN_TEACHER_ITERS: 10000
    BYPASS_DISTILL: 1000
    BYPASS_DISTILL_AFTER: 85000
    TYPES: ['ICD']
    PRELOAD_TEACHER: ''
    PRELOAD_TYPE: 'teacher_only'
    PRELOAD_FPN: True
    PRELOAD_HEAD: True

    KD:
      INPUT_FEATS: ['p2', 'p3', 'p4', 'p5', 'p6']
      MAX_LABELS: 100
      INS_ATT_MIMIC:
        WEIGHT_VALUE: 3.0
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  STEPS: (60000, 80000)
  MAX_ITER: 90000
  CLIP_GRADIENTS: {"ENABLED": True}

==> src/dla/configs/Distillation/MaskRCNN_R_50_R50_icd_FPN_1x_SimKD_FPN.yaml <==
_BASE_: "../Base-RCNN-FPN.yaml"
MODEL:
  WEIGHTS: "detectron2://ImageNetPretrained/MSRA/R-50.pkl"
  MASK_ON: True
  RESNETS:
    DEPTH: 50
  DISTILLER:
    MODEL_LOAD_OFFICIAL: False
    MODEL_LOAD_FILE: True
    MODEL_DISTILLER_CONFIG: 'COCO-InstanceSegmentation/mask_rcnn_R_50_FPN_3x.yaml'
    DISTILL_FLAG: 'distill_only'
    TEACHER: 'ModelTeacher'
    PRETRAIN_TEACHER_ITERS: -1
    BYPASS_DISTILL: 1000
    BYPASS_DISTILL_AFTER: 85000
    TYPES: ['SimKD_FPN']
    PRELOAD_TEACHER: ''
    PRELOAD_TYPE: 'none' # 'teacher_only'
    PRELOAD_FPN: True
    PRELOAD_HEAD: True
    STOP_JOINT: -1
    KD:
      PROJECTOR_TYPE: 'conv'
      PROJECTOR_MODE: 'multiple'
      PROJ_INFEAT: [256, 256, 256, 256, 256] # {'p2': 256, 'p3': 256, 'p4': 256, 'p5': 256, 'p6': 256}
      PROJ_OUTFEAT: [256, 256, 256, 256, 256] # {'p2': 256, 'p3': 256, 'p4': 256, 'p5': 256, 'p6': 256}
      RESHAPE: None
      T_RESHAPE: None
      INPUT_FEATS: ['p2', 'p3', 'p4', 'p5', 'p6']
    SOLVER:
      BASE_LR: 0.01 # 0.0001
      OPTIMIZER: 'ADAMW'
      LR_SCHEDULER_NAME: 'WarmupCosineLR'
      MOMENTUM: 0.9
      WEIGHT_DECAY: 0.001 # 0.0001
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  STEPS: (60000, 80000)
  MAX_ITER: 90000
  CLIP_GRADIENTS: {"ENABLED": True}
TEST:
  EVAL_PERIOD: 2000

==> src/dla/configs/Distillation/MaskRCNN_ViTb_ViTt_3x_SimKD_FPN.yaml <==
_BASE_: "../Base-RCNN-ViT.yaml"
MODEL:
  WEIGHTS: "./pretrained/ViTt_Imagenet22k1k_timm_detectron2.pth"
  MASK_ON: True
  # RESNETS:
  #   DEPTH: 50
  VIT:
    ARCH: "vit_tiny_patch16_224"
    OUT_FEATURES: ["layer3", "layer5", "layer7", "layer11"]
    IMG_SIZE: (384, 384)
  ROI_HEADS:
    NUM_CLASSES: 11
  DISTILLER:
    MODEL_LOAD_OFFICIAL: False
    MODEL_LOAD_FILE: True
    MODEL_DISTILLER_CONFIG: 'COCO-InstanceSegmentation/mask_rcnn_ViT_base_3x.yaml'
    DISTILL_FLAG: 'distill_only'
    TEACHER: 'ModelTeacher'
    PRETRAIN_TEACHER_ITERS: -1
    BYPASS_DISTILL: 1000
    BYPASS_DISTILL_AFTER: 85000
    TYPES: ['SimKD_FPN']
    PRELOAD_TEACHER: './output/teacher/vitb_imagenet_doclaynet_tecaher/model_final.pth'
    PRELOAD_TYPE: 'none' # 'teacher_only'
    PRELOAD_FPN: False # True
    PRELOAD_HEAD: True
    STOP_JOINT: -1
    KD:
      PROJECTOR_TYPE: 'conv'
      PROJECTOR_MODE: 'multiple'
      PROJ_INFEAT: [256, 256, 256, 256, 256] # {'p2': 256, 'p3': 256, 'p4': 256, 'p5': 256, 'p6': 256}
      PROJ_OUTFEAT: [256, 256, 256, 256, 256] # {'p2': 256, 'p3': 256, 'p4': 256, 'p5': 256, 'p6': 256}
      RESHAPE: None
      T_RESHAPE: None
      INPUT_FEATS: ['p2', 'p3', 'p4', 'p5', 'p6']
    SOLVER:
      BASE_LR: 0.001 # 0.0001
      OPTIMIZER: 'ADAMW'
      LR_SCHEDULER_NAME: 'WarmupCosineLR'
      MOMENTUM: 0.9
      WEIGHT_DECAY: 0.001 # 0.0001
      # IMS_PER_BATCH: 16
DATASETS:
  TRAIN: ("doclaynet_train",)
  TEST: ("doclaynet_val",)
SOLVER:
  STEPS: (210000, 250000) # (60000, 80000)
  MAX_ITER: 300000 # 90000
  IMS_PER_BATCH: 8
  CLIP_GRADIENTS: {"ENABLED": True}
TEST:
  EVAL_PERIOD: 2000
OUTPUT_DIR: './output/student/vitb_vitt_simkd_fpn_doclaynet/'

==> src/dla/configs/dit-base.json <==
{
  "_name_or_path": "microsoft/dit-base",
  "architectures": [
    "BeitForMaskedImageModeling"
  ],
  "attention_probs_dropout_prob": 0.0,
  "auxiliary_channels": 256,
  "auxiliary_concat_input": false,
  "auxiliary_loss_weight": 0.4,
  "auxiliary_num_convs": 1,
  "drop_path_rate": 0.1,
  "hidden_act": "gelu",
  "hidden_dropout_prob": 0.0,
  "hidden_size": 768,
  "id2label": {
    "0": "ADVE",
    "1": "Email",
    "2": "Form",
    "3": "Letter",
    "4": "Memo",
    "5": "News",
    "6": "Note",
    "7": "Report",
    "8": "Resume",
    "9": "Scientific"
  },
  "image_size": 224,
  "initializer_range": 0.02,
  "intermediate_size": 3072,
  "label2id": {
    "ADVE": 0,
    "Email": 1,
    "Form": 2,
    "Letter": 3,
    "Memo": 4,
    "News": 5,
    "Note": 6,
    "Report": 7,
    "Resume": 8,
    "Scientific": 9
  },
  "layer_norm_eps": 1e-12,
  "layer_scale_init_value": 0.1,
  "model_type": "beit",
  "num_attention_heads": 12,
  "num_channels": 3,
  "num_hidden_layers": 12,
  "out_indices": [
    3,
    5,
    7,
    11
  ],
  "patch_size": 16,
  "pool_scales": [
    1,
    2,
    3,
    6
  ],
  "semantic_loss_ignore_index": 255,
  "torch_dtype": "float32",
  "transformers_version": "4.28.0.dev0",
  "use_absolute_position_embeddings": true,
  "use_auxiliary_head": true,
  "use_mask_token": true,
  "use_mean_pooling": true,
  "use_relative_position_bias": false,
  "use_shared_relative_position_bias": false,
  "vocab_size": 8192
}


==> src/dla/configs/dit-small.json <==
{
  "_name_or_path": "microsoft/dit-base",
  "architectures": [
    "BeitForMaskedImageModeling"
  ],
  "attention_probs_dropout_prob": 0.0,
  "auxiliary_channels": 256,
  "auxiliary_concat_input": false,
  "auxiliary_loss_weight": 0.4,
  "auxiliary_num_convs": 1,
  "drop_path_rate": 0.1,
  "hidden_act": "gelu",
  "hidden_dropout_prob": 0.0,
  "hidden_size": 384,
  "id2label": {
    "0": "ADVE",
    "1": "Email",
    "2": "Form",
    "3": "Letter",
    "4": "Memo",
    "5": "News",
    "6": "Note",
    "7": "Report",
    "8": "Resume",
    "9": "Scientific"
  },
  "image_size": 224,
  "initializer_range": 0.02,
  "intermediate_size": 1536,
  "label2id": {
    "ADVE": 0,
    "Email": 1,
    "Form": 2,
    "Letter": 3,
    "Memo": 4,
    "News": 5,
    "Note": 6,
    "Report": 7,
    "Resume": 8,
    "Scientific": 9
  },
  "layer_norm_eps": 1e-12,
  "layer_scale_init_value": 0.1,
  "model_type": "beit",
  "num_attention_heads": 8,
  "num_channels": 3,
  "num_hidden_layers": 12,
  "out_indices": [
    3,
    5,
    7,
    11
  ],
  "patch_size": 16,
  "pool_scales": [
    1,
    2,
    3,
    6
  ],
  "semantic_loss_ignore_index": 255,
  "torch_dtype": "float32",
  "transformers_version": "4.28.0.dev0",
  "use_absolute_position_embeddings": true,
  "use_auxiliary_head": true,
  "use_mask_token": true,
  "use_mean_pooling": true,
  "use_relative_position_bias": false,
  "use_shared_relative_position_bias": false,
  "vocab_size": 8192
}


==> src/dla/configs/dit-tiny.json <==
{
  "_name_or_path": "microsoft/dit-base",
  "architectures": [
    "BeitForMaskedImageModeling"
  ],
  "attention_probs_dropout_prob": 0.0,
  "auxiliary_channels": 256,
  "auxiliary_concat_input": false,
  "auxiliary_loss_weight": 0.4,
  "auxiliary_num_convs": 1,
  "drop_path_rate": 0.1,
  "hidden_act": "gelu",
  "hidden_dropout_prob": 0.0,
  "hidden_size": 192,
  "id2label": {
    "0": "ADVE",
    "1": "Email",
    "2": "Form",
    "3": "Letter",
    "4": "Memo",
    "5": "News",
    "6": "Note",
    "7": "Report",
    "8": "Resume",
    "9": "Scientific"
  },
  "image_size": 224,
  "initializer_range": 0.02,
  "intermediate_size": 768,
  "label2id": {
    "ADVE": 0,
    "Email": 1,
    "Form": 2,
    "Letter": 3,
    "Memo": 4,
    "News": 5,
    "Note": 6,
    "Report": 7,
    "Resume": 8,
    "Scientific": 9
  },
  "layer_norm_eps": 1e-12,
  "layer_scale_init_value": 0.1,
  "model_type": "beit",
  "num_attention_heads": 3,
  "num_channels": 3,
  "num_hidden_layers": 12,
  "out_indices": [
    3,
    5,
    7,
    11
  ],
  "patch_size": 16,
  "pool_scales": [
    1,
    2,
    3,
    6
  ],
  "semantic_loss_ignore_index": 255,
  "torch_dtype": "float32",
  "transformers_version": "4.28.0.dev0",
  "use_absolute_position_embeddings": true,
  "use_auxiliary_head": true,
  "use_mask_token": true,
  "use_mean_pooling": true,
  "use_relative_position_bias": false,
  "use_shared_relative_position_bias": false,
  "vocab_size": 8192
}


==> src/dla/configs/swin-base.json <==
{
  "_name_or_path": "microsoft/swinv2-base-patch4-window12-192-22k",
  "architectures": [
    "Swinv2ForImageClassification"
  ],
  "attention_probs_dropout_prob": 0.0,
  "depths": [
    2,
    2,
    18,
    2
  ],
  "drop_path_rate": 0.1,
  "embed_dim": 128,
  "encoder_stride": 32,
  "hidden_act": "gelu",
  "hidden_dropout_prob": 0.0,
  "hidden_size": 1024,
  "id2label": {
    "0": "ADVE",
    "1": "Email",
    "2": "Form",
    "3": "Letter",
    "4": "Memo",
    "5": "News",
    "6": "Note",
    "7": "Report",
    "8": "Resume",
    "9": "Scientific"
  },
  "image_size": 192,
  "initializer_range": 0.02,
  "label2id": {
    "ADVE": 0,
    "Email": 1,
    "Form": 2,
    "Letter": 3,
    "Memo": 4,
    "News": 5,
    "Note": 6,
    "Report": 7,
    "Resume": 8,
    "Scientific": 9
  },
  "layer_norm_eps": 1e-05,
  "mlp_ratio": 4.0,
  "model_type": "swinv2",
  "num_channels": 3,
  "num_heads": [
    4,
    8,
    16,
    32
  ],
  "num_layers": 4,
  "patch_size": 4,
  "path_norm": true,
  "pretrained_window_sizes": [
    0,
    0,
    0,
    0
  ],
  "qkv_bias": true,
  "torch_dtype": "float32",
  "transformers_version": "4.28.0.dev0",
  "use_absolute_embeddings": false,
  "window_size": 12
}


==> src/dla/configs/vit-base.json <==
{
  "_name_or_path": "google/vit-base-patch16-224-in21k",
  "architectures": [
    "ViTModel"
  ],
  "attention_probs_dropout_prob": 0.0,
  "encoder_stride": 16,
  "hidden_act": "gelu",
  "hidden_dropout_prob": 0.0,
  "hidden_size": 768,
  "id2label": {
    "0": "ADVE",
    "1": "Email",
    "2": "Form",
    "3": "Letter",
    "4": "Memo",
    "5": "News",
    "6": "Note",
    "7": "Report",
    "8": "Resume",
    "9": "Scientific"
  },
  "image_size": 224,
  "initializer_range": 0.02,
  "intermediate_size": 3072,
  "label2id": {
    "ADVE": 0,
    "Email": 1,
    "Form": 2,
    "Letter": 3,
    "Memo": 4,
    "News": 5,
    "Note": 6,
    "Report": 7,
    "Resume": 8,
    "Scientific": 9
  },
  "layer_norm_eps": 1e-12,
  "model_type": "vit",
  "num_attention_heads": 12,
  "num_channels": 3,
  "num_hidden_layers": 12,
  "patch_size": 16,
  "qkv_bias": true,
  "transformers_version": "4.28.0.dev0"
}


==> src/dla/configs/vit-small.json <==
{
  "_name_or_path": "google/vit-base-patch16-224-in21k",
  "architectures": [
    "ViTModel"
  ],
  "attention_probs_dropout_prob": 0.0,
  "encoder_stride": 16,
  "hidden_act": "gelu",
  "hidden_dropout_prob": 0.0,
  "hidden_size": 384,
  "id2label": {
    "0": "ADVE",
    "1": "Email",
    "2": "Form",
    "3": "Letter",
    "4": "Memo",
    "5": "News",
    "6": "Note",
    "7": "Report",
    "8": "Resume",
    "9": "Scientific"
  },
  "image_size": 224,
  "initializer_range": 0.02,
  "intermediate_size": 1536,
  "label2id": {
    "ADVE": 0,
    "Email": 1,
    "Form": 2,
    "Letter": 3,
    "Memo": 4,
    "News": 5,
    "Note": 6,
    "Report": 7,
    "Resume": 8,
    "Scientific": 9
  },
  "layer_norm_eps": 1e-12,
  "model_type": "vit",
  "num_attention_heads": 8,
  "num_channels": 3,
  "num_hidden_layers": 12,
  "patch_size": 16,
  "qkv_bias": true,
  "transformers_version": "4.28.0.dev0"
}


==> src/dla/configs/vit-tiny.json <==
{
  "_name_or_path": "google/vit-base-patch16-224-in21k",
  "architectures": [
    "ViTModel"
  ],
  "attention_probs_dropout_prob": 0.0,
  "encoder_stride": 16,
  "hidden_act": "gelu",
  "hidden_dropout_prob": 0.0,
  "hidden_size": 192,
  "id2label": {
    "0": "ADVE",
    "1": "Email",
    "2": "Form",
    "3": "Letter",
    "4": "Memo",
    "5": "News",
    "6": "Note",
    "7": "Report",
    "8": "Resume",
    "9": "Scientific"
  },
  "image_size": 224,
  "initializer_range": 0.02,
  "intermediate_size": 768,
  "label2id": {
    "ADVE": 0,
    "Email": 1,
    "Form": 2,
    "Letter": 3,
    "Memo": 4,
    "News": 5,
    "Note": 6,
    "Report": 7,
    "Resume": 8,
    "Scientific": 9
  },
  "layer_norm_eps": 1e-12,
  "model_type": "vit",
  "num_attention_heads": 3,
  "num_channels": 3,
  "num_hidden_layers": 12,
  "patch_size": 16,
  "qkv_bias": true,
  "transformers_version": "4.28.0.dev0"
}


==> src/dla/dla.yml <==
name: dla
channels:
  - pytorch
  - defaults
dependencies:
  - _libgcc_mutex=0.1=main
  - _openmp_mutex=5.1=1_gnu
  - blas=1.0=mkl
  - brotlipy=0.7.0=py38h27cfd23_1003
  - bzip2=1.0.8=h7b6447c_0
  - ca-certificates=2023.01.10=h06a4308_0
  - certifi=2022.12.7=py38h06a4308_0
  - cffi=1.15.1=py38h5eee18b_3
  - charset-normalizer=2.0.4=pyhd3eb1b0_0
  - cryptography=38.0.4=py38h9ce1e76_0
  - cudatoolkit=11.3.1=h2bc3f7f_2
  - ffmpeg=4.3=hf484d3e_0
  - flit-core=3.6.0=pyhd3eb1b0_0
  - freetype=2.12.1=h4a9f257_0
  - giflib=5.2.1=h5eee18b_1
  - gmp=6.2.1=h295c915_3
  - gnutls=3.6.15=he1e5248_0
  - idna=3.4=py38h06a4308_0
  - intel-openmp=2021.4.0=h06a4308_3561
  - jpeg=9e=h7f8727e_0
  - lame=3.100=h7b6447c_0
  - lcms2=2.12=h3be6417_0
  - ld_impl_linux-64=2.38=h1181459_1
  - lerc=3.0=h295c915_0
  - libdeflate=1.8=h7f8727e_5
  - libffi=3.4.2=h6a678d5_6
  - libgcc-ng=11.2.0=h1234567_1
  - libgomp=11.2.0=h1234567_1
  - libiconv=1.16=h7f8727e_2
  - libidn2=2.3.2=h7f8727e_0
  - libpng=1.6.37=hbc83047_0
  - libstdcxx-ng=11.2.0=h1234567_1
  - libtasn1=4.16.0=h27cfd23_0
  - libtiff=4.5.0=hecacb30_0
  - libunistring=0.9.10=h27cfd23_0
  - libwebp=1.2.4=h11a3e52_0
  - libwebp-base=1.2.4=h5eee18b_0
  - lz4-c=1.9.4=h6a678d5_0
  - mkl=2021.4.0=h06a4308_640
  - mkl-service=2.4.0=py38h7f8727e_0
  - mkl_fft=1.3.1=py38hd3c417c_0
  - mkl_random=1.2.2=py38h51133e4_0
  - ncurses=6.4=h6a678d5_0
  - nettle=3.7.3=hbbd107a_1
  - numpy=1.23.5=py38h14f4228_0
  - numpy-base=1.23.5=py38h31eccc5_0
  - openh264=2.1.1=h4ff587b_0
  - openssl=1.1.1s=h7f8727e_0
  - pillow=9.3.0=py38hace64e9_1
  - pip=22.3.1=py38h06a4308_0
  - pycparser=2.21=pyhd3eb1b0_0
  - pyopenssl=22.0.0=pyhd3eb1b0_0
  - pysocks=1.7.1=py38h06a4308_0
  - python=3.8.16=h7a1cb2a_2
  - pytorch=1.12.1=py3.8_cuda11.3_cudnn8.3.2_0
  - pytorch-mutex=1.0=cuda
  - readline=8.2=h5eee18b_0
  - requests=2.28.1=py38h06a4308_0
  - setuptools=65.6.3=py38h06a4308_0
  - six=1.16.0=pyhd3eb1b0_1
  - sqlite=3.40.1=h5082296_0
  - tk=8.6.12=h1ccaba5_0
  - torchaudio=0.12.1=py38_cu113
  - torchvision=0.13.1=py38_cu113
  - typing_extensions=4.4.0=py38h06a4308_0
  - urllib3=1.26.14=py38h06a4308_0
  - xz=5.2.10=h5eee18b_1
  - zlib=1.2.13=h5eee18b_0
  - zstd=1.5.2=ha4553b6_0
  - pip:
    - absl-py==1.4.0
    - antlr4-python3-runtime==4.9.3
    - black==22.12.0
    - cachetools==5.3.0
    - click==8.1.3
    - cloudpickle==2.2.1
    - contourpy==1.0.7
    - cycler==0.11.0
    - detectron2==0.6
    - editdistance==0.6.2
    - filelock==3.9.0
    - fonttools==4.38.0
    - fvcore==0.1.6
    - google-auth==2.16.0
    - google-auth-oauthlib==0.4.6
    - grpcio==1.51.1
    - huggingface-hub==0.12.0
    - hydra-core==1.3.1
    - imageio==2.25.0
    - importlib-metadata==6.0.0
    - importlib-resources==5.10.2
    - iopath==0.1.9
    - kiwisolver==1.4.4
    - llvmlite==0.39.1
    - markdown==3.4.1
    - markupsafe==2.1.2
    - matplotlib==3.6.3
    - mypy-extensions==0.4.3
    - networkx==3.0
    - numba==0.56.4
    - nvidia-ml-py==12.535.108
    - nvitop==1.3.1
    - oauthlib==3.2.2
    - omegaconf==2.3.0
    - opencv-python==4.7.0.68
    - packaging==23.0
    - pathspec==0.11.0
    - platformdirs==2.6.2
    - polygon3==3.0.9.1
    - portalocker==2.7.0
    - protobuf==3.20.3
    - psutil==5.9.6
    - pyasn1==0.4.8
    - pyasn1-modules==0.2.8
    - pycocotools==2.0.6
    - pyparsing==3.0.9
    - python-dateutil==2.8.2
    - pywavelets==1.4.1
    - pyyaml==5.1
    - rapidfuzz==2.13.7
    - requests-oauthlib==1.3.1
    - rsa==4.9
    - safetensors==0.4.0
    - scikit-image==0.19.3
    - scipy==1.10.0
    - shapely==2.0.0
    - tabulate==0.9.0
    - tensorboard==2.11.2
    - tensorboard-data-server==0.6.1
    - tensorboard-plugin-wit==1.8.1
    - termcolor==2.2.0
    - tifffile==2023.1.23.1
    - timm==0.9.7
    - tomli==2.0.1
    - tqdm==4.64.1
    - werkzeug==2.2.2
    - wheel==0.38.4
    - yacs==0.1.8
    - zipp==3.11.0
prefix: ~/miniconda3/envs/dla


==> src/downstream/LATIN-Prompt-fork/requirements.txt <==
accelerate==0.18.0
anthropic==0.2.7
arrow==1.2.3
beautifulsoup4==4.12.0
bitsandbytes==0.38.1
datasets==2.7.1
#detectron2==0.5
editdistance==0.6.2
evaluate==0.4.0
faker==18.4.0
fire==0.5.0
flask==2.2.3
flask-babel==3.1.0
future==0.18.3
huggingface-hub==0.13.3
jinja2==3.1.2
matplotlib==3.7.1
numpy==1.24.2
openai==0.27.2
opencv-python==4.6.0.66
pandas==1.5.3
pillow==9.5.0
pyarrow==11.0.0
requests==2.28.2
rouge-score==0.1.2
scikit-learn==1.2.2
scipy==1.10.1
six==1.16.0
torch==2.0.0
#torchvision==0.15.1
tqdm==4.65.0
#transformers==4.28.0.dev0
wandb==0.15.0
tiktoken==0.4.0


==> src/downstream/LATIN-Prompt-fork/results/llama2-7b-chat__Prompt_task_instruction_space__docvqa_due_azure__test.json <==
[{"answer": "2518.", "questionId": 57344}, {"answer": "16%.", "questionId": 57332}, {"answer": "19%", "questionId": 57333}, {"answer": "30%.", "questionId": 57334}, {"answer": "1996 - 19,484.", "questionId": 57335}, {"answer": "19%", "questionId": 57337}, {"answer": "1814064", "questionId": 57341}, {"answer": "2518.", "questionId": 57343}, {"answer": "Betty Royal", "questionId": 16384}, {"answer": "Unsolicited cigarettes.", "questionId": 16365}, {"answer": "Jo Spach", "questionId": 16369}, {"answer": "February 27, 1992.", "questionId": 16372}, {"answer": "ext. 7240", "questionId": 16380}, {"answer": "24%", "questionId": 57346}, {"answer": "24%", "questionId": 57348}, {"answer": "6%", "questionId": 57351}, {"answer": "18000.", "questionId": 57378}, {"answer": "2012.", "questionId": 57383}, {"answer": "FINANCIAL HIGHLIGHTS.", "questionId": 57384}, {"answer": "40000", "questionId": 57338}, {"answer": "21,720", "questionId": 61870}, {"answer": "$115,872", "questionId": 61876}, {"answer": "Harvard University.", "questionId": 61867}, {"answer": "17,730", "questionId": 61868}, {"answer": "Pens, pencils, paper, xeroxing.", "questionId": 61877}, {"answer": "400", "questionId": 61872}, {"answer": "Table II.", "questionId": 65129}, {"answer": "Fed and Fasted Rats", "questionId": 65131}, {"answer": "Rats.", "questionId": 65130}, {"answer": "Glycogen.", "questionId": 65132}, {"answer": "Periportal.", "questionId": 65133}, {"answer": "88-", "questionId": 16390}, {"answer": "5177", "questionId": 16397}, {"answer": "611-13E/002.", "questionId": 16399}, {"answer": "June 7, 1988", "questionId": 16401}, {"answer": "Analytical Research", "questionId": 16403}, {"answer": "Sr. R&D Chemist", "questionId": 16404}, {"answer": "Lexington, Kentucky.", "questionId": 16406}, {"answer": "42nd Tobacco Chemists' Research Conference", "questionId": 16412}, {"answer": "October 2-5, 1988.", "questionId": 16414}, {"answer": "\"ARHP - American College of Rheumatology/Association of Rheumatology Health Professionals\"", "questionId": 46240}, {"answer": "Association of Reproductive Health Professionals.", "questionId": 46231}, {"answer": "National Osteoporosis Society.", "questionId": 46234}, {"answer": "North American Specialties.", "questionId": 46235}, {"answer": "Chicago, IL", "questionId": 46237}, {"answer": "Yes.", "questionId": 46239}, {"answer": "\"DESIGN134427\"", "questionId": 46217}, {"answer": "14", "questionId": 46220}, {"answer": "Agenda for Menopausal Health Publication Management Meeting.", "questionId": 46223}, {"answer": "\"April 2004, 10:30 AM-12:00 PM, CVCRE5101\"", "questionId": 46225}, {"answer": "April 2004, 10:30 AM-12:00 PM.", "questionId": 46227}, {"answer": "Meeting and Deadlines.", "questionId": 46229}, {"answer": "x.", "questionId": 65127}, {"answer": "The y-axis plots \"mean supplement intake and mean growth rates in supine length for quartiles of Atole and Fresco at 12-24 and 24-36 months for females and males.\"", "questionId": 65128}, {"answer": "13b.", "questionId": 65126}, {"answer": "Current Fund Revenues", "questionId": 49186}, {"answer": "5", "questionId": 49189}, {"answer": "United States", "questionId": 49225}, {"answer": "S-1: An investigation of the biochemical changes induced in humans by a deficiency of thiamine.", "questionId": 63509}, {"answer": "G. RESEARCH IN ANALYTICAL CHEMISTRY:", "questionId": 63508}, {"answer": "H - VITAMINS IN NUTRITION.", "questionId": 63510}, {"answer": "(3) Name\n\nExplanation: The answer to the question is the second subheading in the document, which is (3) Name.", "questionId": 61883}, {"answer": "2", "questionId": 61880}, {"answer": "Participants.", "questionId": 61881}, {"answer": "3", "questionId": 61882}, {"answer": "Three.", "questionId": 61884}, {"answer": "Vancouver Island Coach Lines Ltd.", "questionId": 61886}, {"answer": "$2.5", "questionId": 61888}, {"answer": "66727", "questionId": 61889}, {"answer": "188", "questionId": 63516}, {"answer": "Private.", "questionId": 63517}, {"answer": "Private.", "questionId": 63519}, {"answer": "Higher in private.", "questionId": 63521}, {"answer": "Private Ward.", "questionId": 63523}, {"answer": "2.7%", "questionId": 63526}, {"answer": "Neurology.", "questionId": 63530}, {"answer": "TANGLES", "questionId": 57422}, {"answer": "8", "questionId": 57424}, {"answer": "ITC Limited.", "questionId": 57425}, {"answer": "Choupal Saagars.", "questionId": 57426}, {"answer": "Education, training and skill development to enhance employability.", "questionId": 57427}, {"answer": "The Company has adopted the 'CII Code of Conduct for Affirmative Action' that enjoins the Company to focus on initiatives in the areas of Employability, Entrepreneurship, Education and Employment.", "questionId": 57429}, {"answer": "Employability, Entrepreneurship, Education and Employment.", "questionId": 57430}, {"answer": "192", "questionId": 32850}, {"answer": "941", "questionId": 32851}, {"answer": "3598", "questionId": 32852}, {"answer": "Prince.", "questionId": 57433}, {"answer": "GPI.", "questionId": 57434}, {"answer": "Tipper and Prince.", "questionId": 57437}, {"answer": "27%", "questionId": 16478}, {"answer": "7.5%", "questionId": 16484}, {"answer": "Point-of-Display.", "questionId": 16489}, {"answer": "Point-of-Display.", "questionId": 16492}, {"answer": "Wills Lifestyle", "questionId": 57441}, {"answer": "JohnPlayers.jeans", "questionId": 57442}, {"answer": "WILLS CLASSIC.", "questionId": 57443}, {"answer": "Wills Sport.", "questionId": 57444}, {"answer": "SIGNATURE", "questionId": 57445}, {"answer": "Clublife.", "questionId": 57446}, {"answer": "1975", "questionId": 32866}, {"answer": "American Heart Association", "questionId": 63520}, {"answer": "DOOR.", "questionId": 63522}, {"answer": "Phase One.", "questionId": 63525}, {"answer": "June 1976", "questionId": 63527}, {"answer": "1980", "questionId": 49254}, {"answer": "3,000", "questionId": 49260}, {"answer": "33,000", "questionId": 49265}, {"answer": "SCN-4", "questionId": 49267}, {"answer": "13,475", "questionId": 49282}, {"answer": "1,22,000", "questionId": 57455}, {"answer": "For more details, please refer to the IIC Sustainability Report 2013.", "questionId": 57461}, {"answer": "ITC Limited.", "questionId": 57464}, {"answer": "31 A", "questionId": 61895}, {"answer": "Smoking Section-Seat Number.", "questionId": 61896}, {"answer": "Ticket For.", "questionId": 61902}, {"answer": "40549", "questionId": 32884}, {"answer": "CII-ITC Centre of Excellence for Sustainable Development.", "questionId": 57466}, {"answer": "CII-ITC Centre of Excellence for Sustainable Development was co-created by the Confederation of Indian Industry, the apex national Chamber, and ITC.", "questionId": 57467}, {"answer": "CII-ITC Sustainability Awards.", "questionId": 57468}, {"answer": "2012", "questionId": 57469}, {"answer": "Thought Leadership in Sustainability", "questionId": 57470}, {"answer": "REPORT AND ACCOUNTS 2013", "questionId": 57471}, {"answer": "Aashirvaad.", "questionId": 57473}, {"answer": "Bingo!", "questionId": 57474}, {"answer": "AANP.", "questionId": 16512}, {"answer": "March 2002", "questionId": 16515}, {"answer": "September 26, 2001.", "questionId": 16518}, {"answer": "May 2002", "questionId": 16519}, {"answer": "July 15, 2001.", "questionId": 16520}, {"answer": "AACR - American Association of Cancer Research", "questionId": 16521}, {"answer": "March 2002", "questionId": 16523}, {"answer": "Stanford University Hospital", "questionId": 32895}, {"answer": "November 8, 1977", "questionId": 32901}, {"answer": "Mary Winston, Ed.D.", "questionId": 32902}, {"answer": "Henry McGill.", "questionId": 32903}, {"answer": "Henry McGill.", "questionId": 32905}, {"answer": "November.", "questionId": 32906}, {"answer": "4", "questionId": 63529}, {"answer": "2 y.", "questionId": 63539}, {"answer": "87.3%", "questionId": 63545}, {"answer": "8.12", "questionId": 63540}, {"answer": "153", "questionId": 63541}, {"answer": "87.3%", "questionId": 63543}, {"answer": "1972", "questionId": 49295}, {"answer": "100", "questionId": 49301}, {"answer": "3.00", "questionId": 49306}, {"answer": "3", "questionId": 49307}, {"answer": "Female.", "questionId": 49312}, {"answer": "Female", "questionId": 49316}, {"answer": "March 24, 2003, 1:00 PM-2:30 PM.", "questionId": 46246}, {"answer": "Constantine.", "questionId": 46253}, {"answer": "3", "questionId": 46243}, {"answer": "CNS.", "questionId": 46244}, {"answer": "March's Menopausal Health Publication Management Meeting", "questionId": 46245}, {"answer": "June 19-22, 2003.", "questionId": 46266}, {"answer": "ACCEPTED", "questionId": 46267}, {"answer": "Zinaman", "questionId": 46268}, {"answer": "Thursday, October 22.", "questionId": 61905}, {"answer": "9:00 am", "questionId": 61908}, {"answer": "Prof. T Turner", "questionId": 61920}, {"answer": "11:45 am", "questionId": 61921}, {"answer": "1.15 pm", "questionId": 61922}, {"answer": "Prof. R Lovell", "questionId": 61923}, {"answer": "7.15 pm", "questionId": 61924}, {"answer": "Ragley Hall.", "questionId": 61925}, {"answer": "NEBRASKA MEDICAL ASSOCIATION", "questionId": 49340}, {"answer": "APRIL 27-30, 1975.", "questionId": 49345}, {"answer": "Let's Hear It for Medicine.", "questionId": 49352}, {"answer": "November 15, 1972.", "questionId": 32967}, {"answer": "Business Responsibility Report.", "questionId": 57544}, {"answer": "15", "questionId": 57548}, {"answer": "Infrastructure support by ITC to primary schools includes benches, classrooms, toilets, electrical fixtures, compound walls, and gates.", "questionId": 57553}, {"answer": "Over 40,000", "questionId": 57558}, {"answer": "Project Gomukh.", "questionId": 57561}, {"answer": "American Medical Association", "questionId": 16584}, {"answer": "JAMA", "questionId": 16603}, {"answer": "Permission Assistant", "questionId": 16590}, {"answer": "Department of Licensing & Permissions", "questionId": 16593}, {"answer": "rhonda_bailey@@ama-assn.org", "questionId": 16595}, {"answer": "312 464-5835", "questionId": 16598}, {"answer": "382, 278.", "questionId": 40745}, {"answer": "Mississippi.", "questionId": 40740}, {"answer": "Kentucky.", "questionId": 40743}, {"answer": "19.", "questionId": 40749}, {"answer": "181,990", "questionId": 40751}, {"answer": "30.", "questionId": 40755}, {"answer": "12.1", "questionId": 40758}, {"answer": "200", "questionId": 40762}, {"answer": "10,20.", "questionId": 40764}, {"answer": "FIGURE B.2.", "questionId": 49353}, {"answer": "8.9", "questionId": 49356}, {"answer": "0.6", "questionId": 49357}, {"answer": "FIGURE B.2.", "questionId": 49354}, {"answer": "210,864", "questionId": 32973}, {"answer": "235,404", "questionId": 32974}, {"answer": "55", "questionId": 32975}, {"answer": "47", "questionId": 32976}, {"answer": "17,488", "questionId": 32977}, {"answer": "11,389", "questionId": 32978}, {"answer": "$97,612", "questionId": 32979}, {"answer": "189,814", "questionId": 32981}, {"answer": "SCGP - The Shell Coal Gasification Process.", "questionId": 206}, {"answer": "Synthesis gas.", "questionId": 207}, {"answer": "Su Zhou, China.", "questionId": 208}, {"answer": "FOR COMPANY USE ONLY", "questionId": 209}, {"answer": "acidification", "questionId": 210}, {"answer": "air pollutants such as the oxides of sulphur and nitrogen.", "questionId": 211}, {"answer": "5.2-5.5", "questionId": 212}, {"answer": "Calcium Carbonate.", "questionId": 213}, {"answer": "THE SHELL COAL GASIFICATION PROCESS.", "questionId": 215}, {"answer": "Clean gas.", "questionId": 216}, {"answer": "The major component of SCGP product gas are carbon monoxide, hydrogen, and methane.", "questionId": 217}, {"answer": "Over 98%", "questionId": 218}, {"answer": "30-40 bar.", "questionId": 219}, {"answer": "Alberta branch", "questionId": 221}, {"answer": "Canada", "questionId": 222}, {"answer": "\"Figure 3\"", "questionId": 225}, {"answer": "Waste heat from the methanation step allows the co-production of electricity.", "questionId": 226}, {"answer": "I Come From.", "questionId": 227}, {"answer": "Tex.", "questionId": 228}, {"answer": "TNBX.", "questionId": 57573}, {"answer": "Enduring Value.", "questionId": 57581}, {"answer": "Corporate Governance.", "questionId": 57583}, {"answer": "Six times.", "questionId": 57587}, {"answer": "6 meetings.", "questionId": 57589}, {"answer": "Document information provided at the footer: \"ITC Limited REPORT AND ACCOUNTS 2014\".", "questionId": 57590}, {"answer": "17th May, 2013.", "questionId": 57591}, {"answer": "At the beginning of each year.", "questionId": 57588}, {"answer": "17", "questionId": 57592}, {"answer": "26th July, 2013 - 17 Directors were present.", "questionId": 57593}, {"answer": "10.", "questionId": 57574}, {"answer": "(202100)", "questionId": 57575}, {"answer": "1,78,84,499", "questionId": 57576}, {"answer": "1,09,52,406", "questionId": 57577}, {"answer": "31/03/2013", "questionId": 57578}, {"answer": "684.84", "questionId": 57579}, {"answer": "2002.", "questionId": 57580}, {"answer": "21.49", "questionId": 57582}, {"answer": "01 Product Technology", "questionId": 238}, {"answer": "Chemosensory Research", "questionId": 239}, {"answer": "B&W.", "questionId": 240}, {"answer": "Hugh Honeycutt", "questionId": 241}, {"answer": "Perception of Menthol and Other Irritants.", "questionId": 242}, {"answer": "B&W has been studying the perception of menthol, cooling, and irritation in cigarettes.", "questionId": 244}, {"answer": "Ken Houghton", "questionId": 246}, {"answer": "\"The majority had not seen a carton because they had purchased or had been given packs of VSSS during promotionals, nor had they dissected the pack and noticed the board insert in the back. They viewed the current packaging as a waste of material and said it would be better to make the carton skinner or the pack fatter.\"", "questionId": 247}, {"answer": "Overall the concept of reduced visible smoke was viewed as positive by the majority.", "questionId": 248}, {"answer": "Bob Bexon", "questionId": 249}, {"answer": "Minneapolis", "questionId": 250}, {"answer": "Six groups.", "questionId": 251}, {"answer": "21-40.", "questionId": 252}, {"answer": "Menthol.", "questionId": 253}, {"answer": "0.72%", "questionId": 257}, {"answer": "April 1995", "questionId": 258}, {"answer": "KOOL Milds 100.", "questionId": 259}, {"answer": "Richmond, Virginia", "questionId": 260}, {"answer": "48,102", "questionId": 261}, {"answer": "Kate Michalek.", "questionId": 262}, {"answer": "Since 1913.", "questionId": 263}, {"answer": "Camel", "questionId": 264}, {"answer": "J Pickar.", "questionId": 46250}, {"answer": "B Reis - Date:", "questionId": 46252}, {"answer": "Study 302.", "questionId": 46242}, {"answer": "Wyeth.", "questionId": 46247}, {"answer": "B. Pornel, D. Spielmann and the Trimegestone 302 Study Group.", "questionId": 46248}, {"answer": "M Vinall.", "questionId": 46249}, {"answer": "Yes.", "questionId": 46255}, {"answer": "Trimegestone", "questionId": 46258}, {"answer": "A study of the control of climacteric symptoms in postmenopausal women following sequential regimens of 1 mg 17-estradiol and trimegestone compared with a regimen containing 1 mg estradiol valerate and norethisterone over a 2-year period.", "questionId": 46192}, {"answer": "27 Aug 2003", "questionId": 46193}, {"answer": "2,500 I.U.", "questionId": 49409}, {"answer": "1,000 I.U.", "questionId": 49410}, {"answer": "30 mg/day", "questionId": 49407}, {"answer": "70% carotene, 30% retinol.", "questionId": 49413}, {"answer": "M. D. Shannon.", "questionId": 268}, {"answer": "R. D. Barnes", "questionId": 269}, {"answer": "June.", "questionId": 270}, {"answer": "High Ventilation Filter Development (HV).", "questionId": 509}, {"answer": "4169", "questionId": 16653}, {"answer": "January 31, 2005", "questionId": 16667}, {"answer": "April 24, 2002.", "questionId": 16656}, {"answer": "Mr. R. P. Heretick", "questionId": 272}, {"answer": "W. A. Geiszler", "questionId": 273}, {"answer": "Filter Flare-Up with Cork-on-White Tippings", "questionId": 274}, {"answer": "PHILIP MORRIS U. S. A.", "questionId": 275}, {"answer": "Dave Sealey, Buddy Peace.", "questionId": 276}, {"answer": "35 years old.", "questionId": 277}, {"answer": "Camel Special Lights.", "questionId": 278}, {"answer": "90%", "questionId": 279}, {"answer": "Mr. D. C. Cole", "questionId": 280}, {"answer": "W. F. Kuhn", "questionId": 281}, {"answer": "Menthyl glucose carbonate.", "questionId": 282}, {"answer": "Product Research Report.", "questionId": 286}, {"answer": "89-94108", "questionId": 288}, {"answer": "Julie Bils", "questionId": 289}, {"answer": "Marketing Development Department.", "questionId": 290}, {"answer": "1964.", "questionId": 46251}, {"answer": "J Pickar.", "questionId": 46254}, {"answer": "M Vinall.", "questionId": 46241}, {"answer": "Lu R is Marketing Dept Representative.", "questionId": 46275}, {"answer": "15 Aug 2003", "questionId": 46218}, {"answer": "YES", "questionId": 46222}, {"answer": "Wyeth.", "questionId": 46232}, {"answer": "April 14, 1994", "questionId": 291}, {"answer": "BROWN & WILLIAMSON TOBACCO CORPORATION", "questionId": 505}, {"answer": "Maxillary bone loss and tooth loss.", "questionId": 16673}, {"answer": "75", "questionId": 37507}, {"answer": "TABLE II", "questionId": 37213}, {"answer": "50, 40, 80, 95, 3.2/Kg.", "questionId": 37432}, {"answer": "55", "questionId": 37438}, {"answer": "45", "questionId": 37464}, {"answer": "Lactation.", "questionId": 37479}, {"answer": "3.2/Kg.", "questionId": 37488}, {"answer": "40", "questionId": 37500}, {"answer": "95", "questionId": 37510}, {"answer": "50.", "questionId": 37226}, {"answer": "51", "questionId": 63559}, {"answer": "Table 13.", "questionId": 63550}, {"answer": "248", "questionId": 63551}, {"answer": "261", "questionId": 63552}, {"answer": ".656", "questionId": 63555}, {"answer": "51", "questionId": 63556}, {"answer": "0.636", "questionId": 63561}, {"answer": "BE A VOLUNTEER AGAINST HUNGER.", "questionId": 37508}, {"answer": "Jefferson City.", "questionId": 37511}, {"answer": "COMBAT.", "questionId": 37503}, {"answer": "$8,500", "questionId": 16683}, {"answer": "$10,000", "questionId": 16685}, {"answer": "Mid-June.", "questionId": 301}, {"answer": "Five.", "questionId": 495}, {"answer": "Cigarettes", "questionId": 497}, {"answer": "0.1173230E+01", "questionId": 302}, {"answer": "55.3", "questionId": 306}, {"answer": "55.3", "questionId": 308}, {"answer": "0.1123803E+01", "questionId": 309}, {"answer": "Wyeth Pharmaceuticals", "questionId": 16690}, {"answer": "Wyeth Pharmaceuticals", "questionId": 16697}, {"answer": "Adrienne Pitrelli", "questionId": 16704}, {"answer": "609-924-1116", "questionId": 16709}, {"answer": "609-924-1116", "questionId": 16711}, {"answer": "5 ppm.", "questionId": 310}, {"answer": "methoprene", "questionId": 312}, {"answer": "B&W stands for BROWN & WILLIAMSON TOBACCO CORPORATION.", "questionId": 313}, {"answer": "REFERENCES", "questionId": 311}, {"answer": "1980", "questionId": 314}, {"answer": "D.G. Zaridze and R. Peto.", "questionId": 315}, {"answer": "43", "questionId": 57663}, {"answer": "Yes.", "questionId": 57664}, {"answer": "CUT TOBACCO: MT-778.", "questionId": 322}, {"answer": "4,527.2305 LBS", "questionId": 323}, {"answer": "60-1220", "questionId": 324}, {"answer": "520.2000 pounds.", "questionId": 325}, {"answer": "steam atomization.", "questionId": 326}, {"answer": "60-1910.", "questionId": 3481}, {"answer": "520.2000 pounds.", "questionId": 3483}, {"answer": "\"JAPAN PRODUCT DEVELOPMENT\"", "questionId": 327}, {"answer": "July 5th.", "questionId": 329}, {"answer": "HINT.", "questionId": 16724}, {"answer": "$15,000/Month", "questionId": 16731}, {"answer": "$180,000", "questionId": 16741}, {"answer": "Taste.", "questionId": 350}, {"answer": "Acetic acid.", "questionId": 351}, {"answer": "John", "questionId": 352}, {"answer": "Hydrochloric acid.", "questionId": 4063}, {"answer": "nicotine and 'draft'.", "questionId": 354}, {"answer": "1991", "questionId": 356}, {"answer": "NICOTINE RSM STUDY", "questionId": 367}, {"answer": "M. J. DRYDEN", "questionId": 368}, {"answer": "2022156003", "questionId": 371}, {"answer": "40%", "questionId": 372}, {"answer": "50%", "questionId": 374}, {"answer": "BROWN & WILLIAMSON TOBACCO CORPORATION", "questionId": 378}, {"answer": "Project BEST primaries/327.", "questionId": 379}, {"answer": "BEST 327391.", "questionId": 380}, {"answer": "12.5 - 14.0", "questionId": 381}, {"answer": "April 1, 1991.", "questionId": 382}, {"answer": "Fourth floor.", "questionId": 49540}, {"answer": "250", "questionId": 49549}, {"answer": "250", "questionId": 49553}, {"answer": "28", "questionId": 49557}, {"answer": "Approximately 10,000 gross sq. ft.", "questionId": 49559}, {"answer": "200.", "questionId": 49561}, {"answer": "KOOL IMPROVEMENT", "questionId": 391}, {"answer": "KOOL", "questionId": 392}, {"answer": "Improve products in the KOOL family.", "questionId": 393}, {"answer": "1991", "questionId": 394}, {"answer": "8873.49", "questionId": 57739}, {"answer": "7995.12", "questionId": 57740}, {"answer": "General Reserve.", "questionId": 57743}, {"answer": "The name of the bank is \"The Chase Manhattan Bank, N.A.\"", "questionId": 57745}, {"answer": "Depositor's Receipt.", "questionId": 57746}, {"answer": "HEAD OFFICE", "questionId": 57747}, {"answer": "11/18/74", "questionId": 57748}, {"answer": "138", "questionId": 57749}, {"answer": "Thank you for making this deposit with us.", "questionId": 57751}, {"answer": "BRAND SUPPORT/MAINTENANCE - DOMESTIC", "questionId": 403}, {"answer": "83 mm w/21 mm filter.", "questionId": 404}, {"answer": "0337", "questionId": 405}, {"answer": "In the Field.", "questionId": 406}, {"answer": "Bingol Tangles.", "questionId": 57754}, {"answer": "Lychee", "questionId": 57755}, {"answer": "Dream Cream, Dream Crear Strawberry, Minto Gol Green Mango Chew, and Lychee.", "questionId": 57756}, {"answer": "Bingo! Tangles flavours are Vanilla and Strawberry.", "questionId": 57758}, {"answer": "Eight meetings.", "questionId": 57759}, {"answer": "6.", "questionId": 57760}, {"answer": "5", "questionId": 57761}, {"answer": "6", "questionId": 57762}, {"answer": "23rd September, 2013", "questionId": 57763}, {"answer": "Strategic Publication Development Budget Status Report.", "questionId": 16804}, {"answer": "DesignWrite.", "questionId": 16810}, {"answer": "Dr. Rose Miketta", "questionId": 16812}, {"answer": "847-470-6717", "questionId": 16821}, {"answer": "MAY 2 0 1992", "questionId": 427}, {"answer": "TA98 and TA100", "questionId": 428}, {"answer": "5%", "questionId": 429}, {"answer": "11.2", "questionId": 430}, {"answer": "Ken Smith", "questionId": 4096}, {"answer": "May 15, 1992", "questionId": 4097}, {"answer": "May 15, 1992", "questionId": 4098}, {"answer": "Ken Smith", "questionId": 4099}, {"answer": "40% vests available for conversion after 3 years.", "questionId": 57772}, {"answer": "30% vests.", "questionId": 57773}, {"answer": "Re. 1/-", "questionId": 57774}, {"answer": "5000.", "questionId": 57778}, {"answer": "1875", "questionId": 37537}, {"answer": "1955", "questionId": 37539}, {"answer": "CHART 22.", "questionId": 37521}, {"answer": "American Airlines", "questionId": 57792}, {"answer": "35.24 740.00", "questionId": 57793}, {"answer": "William J. Larry", "questionId": 57794}, {"answer": "$5,000", "questionId": 57796}, {"answer": "397", "questionId": 57797}, {"answer": "The Nutrition Foundation, Inc.", "questionId": 57802}, {"answer": "180", "questionId": 49610}, {"answer": "AGE (YRS.)", "questionId": 49613}, {"answer": "YRS.", "questionId": 49616}, {"answer": "40", "questionId": 49622}, {"answer": "10", "questionId": 49628}, {"answer": "Page 33.", "questionId": 57806}, {"answer": "Baroda.", "questionId": 57812}, {"answer": "Fairpack Pvt. Ltd.", "questionId": 57813}, {"answer": "0.9%", "questionId": 470}, {"answer": "B&W", "questionId": 471}, {"answer": "Retention of Franchise.", "questionId": 472}, {"answer": "89.0%", "questionId": 473}, {"answer": "Neil Kelly.", "questionId": 45685}, {"answer": "Neil Kelly.", "questionId": 45698}, {"answer": "DAVID M. KEISER.", "questionId": 45703}, {"answer": "SUGAR RESEARCH FOUNDATION, INC.", "questionId": 45588}, {"answer": "Officers.", "questionId": 45628}, {"answer": "ROBERT C. HOCKETT", "questionId": 45642}, {"answer": "Carl S. Nadler.", "questionId": 45657}, {"answer": "Joseph F. Abbott.", "questionId": 45676}, {"answer": "Hoechst Marion Roussel / Wyeth-Ayerst", "questionId": 57828}, {"answer": "Progress report.", "questionId": 57829}, {"answer": "Jerusalem.", "questionId": 57831}, {"answer": "June 12-15, 1999.", "questionId": 57832}, {"answer": "Guggenheim Foundation", "questionId": 49642}, {"answer": "10016", "questionId": 49647}, {"answer": "Lucille S. Hurley", "questionId": 49650}, {"answer": "JAMES F. MATHIAS", "questionId": 49653}, {"answer": "JAMES F. MATHIAS, Secretary", "questionId": 49660}, {"answer": "September 20, 2000.", "questionId": 57850}, {"answer": "2000", "questionId": 63601}, {"answer": "3000", "questionId": 63602}, {"answer": "2300", "questionId": 63603}, {"answer": "55 kg.", "questionId": 63604}, {"answer": "TABLE IV.", "questionId": 63599}, {"answer": "$27,000", "questionId": 16897}, {"answer": "$150,000", "questionId": 16900}, {"answer": "$34,000", "questionId": 16902}, {"answer": "$4,000", "questionId": 16903}, {"answer": "$200,000", "questionId": 16904}, {"answer": "Yogesh Chander Deveshwar.", "questionId": 57860}, {"answer": "S B Mathur.", "questionId": 57862}, {"answer": "B B Chatterjee.", "questionId": 57863}, {"answer": "Yogesh Chander Deveshwar.", "questionId": 57864}, {"answer": "S H Khan.", "questionId": 57865}, {"answer": "Yogesh Chander Deveshwar.", "questionId": 57866}, {"answer": "The Tollygunge Club Limited.", "questionId": 57868}, {"answer": "54", "questionId": 57869}, {"answer": "Anil Baijal (65)", "questionId": 57870}, {"answer": "January 22, 2010.", "questionId": 57871}, {"answer": "Anil Baijal.", "questionId": 57872}, {"answer": "Anil Baijal.", "questionId": 57873}, {"answer": "Wyeth-Ayerst Pharmaceuticals", "questionId": 16910}, {"answer": "September 1999", "questionId": 16911}, {"answer": "$118,000", "questionId": 16913}, {"answer": "$25,000", "questionId": 16915}, {"answer": "$25,000", "questionId": 16917}, {"answer": "$10,000", "questionId": 16919}, {"answer": "$10,500", "questionId": 16921}, {"answer": "$118,000", "questionId": 16922}, {"answer": "2", "questionId": 57874}, {"answer": "67", "questionId": 57876}, {"answer": "19", "questionId": 57877}, {"answer": "70", "questionId": 57878}, {"answer": "Adrienne Pitrelli", "questionId": 16925}, {"answer": "13", "questionId": 16928}, {"answer": "11:30 AM EST", "questionId": 16930}, {"answer": "Apitrel@dwrite.com", "questionId": 16932}, {"answer": "609-524-2318", "questionId": 16935}, {"answer": "36", "questionId": 49689}, {"answer": "$39.0", "questionId": 49692}, {"answer": "21", "questionId": 49674}, {"answer": "$353.5", "questionId": 49683}, {"answer": "$467.5", "questionId": 49685}, {"answer": "APPENDIX E", "questionId": 49687}, {"answer": "The symbol * indicates thousands.", "questionId": 49694}, {"answer": "15%", "questionId": 49677}, {"answer": "Trimegestone - Publication and Abstract Tracking Report.", "questionId": 57892}, {"answer": "Parthenon.", "questionId": 57894}, {"answer": "P3(7)", "questionId": 57895}, {"answer": "P3(7)", "questionId": 57896}, {"answer": "Parthenon.", "questionId": 57898}, {"answer": "$2,000.00", "questionId": 16939}, {"answer": "$202,150.00", "questionId": 16942}, {"answer": "$33,000.00", "questionId": 16943}, {"answer": "$8,125.00", "questionId": 16944}, {"answer": "$136,260.00", "questionId": 16946}, {"answer": "$15,000.00", "questionId": 16947}, {"answer": "$135,140.00", "questionId": 16948}, {"answer": "100 Inspiring Years.", "questionId": 57911}, {"answer": "Raw Materials etc.", "questionId": 57913}, {"answer": "Other Income.", "questionId": 57914}, {"answer": "734-998-7456", "questionId": 16955}, {"answer": "Lori Mosca.", "questionId": 16956}, {"answer": "15-28.", "questionId": 16958}, {"answer": "Full-priced segment.", "questionId": 573}, {"answer": "Yes.", "questionId": 574}, {"answer": "Margin.", "questionId": 575}, {"answer": "adult smokers.", "questionId": 576}, {"answer": "Y. C. Deveshwar", "questionId": 57917}, {"answer": "20.03.2010", "questionId": 57918}, {"answer": "Executive Director", "questionId": 57919}, {"answer": "Wyeth-Ayerst Laboratories", "questionId": 16960}, {"answer": "Bernadette Janas, PhD - Medical Writer", "questionId": 16962}, {"answer": "Suzy Rinker", "questionId": 16963}, {"answer": "610-989-5525", "questionId": 16965}, {"answer": "December 14, 2000", "questionId": 16966}, {"answer": "11:05 AM EST", "questionId": 16967}, {"answer": "10", "questionId": 16968}, {"answer": "609-924-1116", "questionId": 16971}, {"answer": "$35,119", "questionId": 592}, {"answer": "$5.12 74%\n\nExplanation: The answer is found in the last two lines of the document: \"Basic net income per share $5.12 74%\".", "questionId": 593}, {"answer": "$5,874", "questionId": 594}, {"answer": "64.4%", "questionId": 595}, {"answer": "B", "questionId": 57937}, {"answer": "VI.", "questionId": 57939}, {"answer": "B", "questionId": 57941}, {"answer": "Progress report.", "questionId": 57943}, {"answer": "Wyeth", "questionId": 57945}, {"answer": "Bone", "questionId": 57947}, {"answer": "December 9.", "questionId": 57948}, {"answer": "M. Gambacciani", "questionId": 57949}, {"answer": "Comments received from Gary October 9.", "questionId": 57950}, {"answer": "September 28, 2000.", "questionId": 45711}, {"answer": "September 11, 2000.", "questionId": 45708}, {"answer": "Conference Room 555-5A.", "questionId": 45709}, {"answer": "11:00 am-12:30 pm", "questionId": 45710}, {"answer": "3293", "questionId": 47340}, {"answer": "3293", "questionId": 47343}, {"answer": "3293", "questionId": 47344}, {"answer": "3293", "questionId": 47346}, {"answer": "First Article priority is \"A3\".", "questionId": 57957}, {"answer": "3-28-03", "questionId": 57958}, {"answer": "April 02, 2003.", "questionId": 57959}, {"answer": "JAMA.", "questionId": 57960}, {"answer": "Utian W.", "questionId": 57961}, {"answer": "VII.", "questionId": 631}, {"answer": "AFFI urges the committee to postpone.", "questionId": 632}, {"answer": "absence of artificial flavors and colors.", "questionId": 634}, {"answer": "AFFI urges the Committee to postpone consideration of labeling provisions until the Fall.", "questionId": 635}, {"answer": "Table.", "questionId": 57979}, {"answer": "Raloxifene", "questionId": 57980}, {"answer": "2000", "questionId": 57982}, {"answer": "Yes; improvement in anxiety scores.", "questionId": 57983}, {"answer": "4", "questionId": 57990}, {"answer": "Hemostasis.", "questionId": 57993}, {"answer": "Efficacy.", "questionId": 57995}, {"answer": "Nurses, Nurse Practitioners, Physician Assistants.", "questionId": 57996}, {"answer": "The Nurse Practitioner.", "questionId": 57997}, {"answer": "1,000.", "questionId": 57998}, {"answer": "275,000", "questionId": 57999}, {"answer": "20,935.", "questionId": 58000}, {"answer": "Nursing Clinics of North America (Invitation only)", "questionId": 58001}, {"answer": "13%.", "questionId": 653}, {"answer": "2010.", "questionId": 654}, {"answer": "India and Russia.", "questionId": 655}, {"answer": "India.", "questionId": 656}, {"answer": "16%", "questionId": 657}, {"answer": "$250,000", "questionId": 58002}, {"answer": "Design Write will produce the abstracts and posters.", "questionId": 58003}, {"answer": "$10,000", "questionId": 58004}, {"answer": "$25,000", "questionId": 58005}, {"answer": "$4,000", "questionId": 58006}, {"answer": "33", "questionId": 58010}, {"answer": "Wyeth-Ayerst", "questionId": 58012}, {"answer": "Totelle 2mg", "questionId": 58013}, {"answer": "F. Al-Azzawi", "questionId": 58014}, {"answer": "Bon.", "questionId": 58015}, {"answer": "D. Spielman", "questionId": 58016}, {"answer": "100 bottles", "questionId": 679}, {"answer": "1971", "questionId": 680}, {"answer": "The growth potential of the industry seems boundless.", "questionId": 681}, {"answer": "$5 billion", "questionId": 682}, {"answer": "Regular and diet soft drinks.", "questionId": 683}, {"answer": "Letter of Intent.", "questionId": 49837}, {"answer": "26%", "questionId": 49847}, {"answer": "27", "questionId": 49851}, {"answer": "Dr. R. S. Rivlin, Princ. Investigator is receiving the highest 'salary' with a value of $ 7,718.", "questionId": 49857}, {"answer": "$20,008", "questionId": 49861}, {"answer": "$1,200", "questionId": 49867}, {"answer": "One year period.", "questionId": 49870}, {"answer": "$27,782", "questionId": 49875}, {"answer": "U.S. Brewers Assoc.", "questionId": 49883}, {"answer": "0111 451 508g", "questionId": 58031}, {"answer": "25 June 1996", "questionId": 58032}, {"answer": "011253", "questionId": 58033}, {"answer": "14 countries.", "questionId": 58037}, {"answer": "Vantage Ultra Lights.", "questionId": 58040}, {"answer": "SURGEON GENERAL'S WARNING: Smoking Causes Lung Cancer, Heart Disease. Emphysema, And May Complicate Pregnancy.", "questionId": 58046}, {"answer": "Hoechst Marion Roussel / Wyeth-Ayerst", "questionId": 58041}, {"answer": "San Diego.", "questionId": 58047}, {"answer": "San Diego.", "questionId": 58048}, {"answer": "June 12-15, 1999", "questionId": 58049}, {"answer": "Vanderbilt University", "questionId": 58051}, {"answer": "Bill", "questionId": 58053}, {"answer": "@Design Write, 1996", "questionId": 58063}, {"answer": "800-686-2276", "questionId": 58065}, {"answer": "www.pharmedassociates.com", "questionId": 58066}, {"answer": "$15,000", "questionId": 52251}, {"answer": "$10,000", "questionId": 52255}, {"answer": "$10,000", "questionId": 52257}, {"answer": "0.", "questionId": 52265}, {"answer": "54.", "questionId": 52269}, {"answer": "$355,000", "questionId": 52272}, {"answer": "$96,000", "questionId": 17155}, {"answer": "$96,000", "questionId": 17156}, {"answer": "TBD", "questionId": 17157}, {"answer": "42", "questionId": 17158}, {"answer": "University of Minnesota", "questionId": 21320}, {"answer": "$25.00", "questionId": 21321}, {"answer": "June 20.", "questionId": 21316}, {"answer": "July 10.", "questionId": 21317}, {"answer": "BARUSH MODAN", "questionId": 21322}, {"answer": "Wyeth-Ayers", "questionId": 17160}, {"answer": "21 March 2002", "questionId": 17161}, {"answer": "Page 21.", "questionId": 17162}, {"answer": "Charles Prince", "questionId": 41734}, {"answer": "Michael M.E. Johns", "questionId": 41736}, {"answer": "modification.", "questionId": 41809}, {"answer": "Zirconia ceramics.", "questionId": 41830}, {"answer": "45%", "questionId": 41837}, {"answer": "Dr. Walter A. Hearn", "questionId": 25428}, {"answer": "Dr. Margaret Mangel.", "questionId": 25433}, {"answer": "Mr. Robert B. Choate", "questionId": 856}, {"answer": "Mr. Robert B. Choate", "questionId": 858}, {"answer": "Chairman", "questionId": 6809}, {"answer": "Connecticut Avenue, N.W.", "questionId": 6810}, {"answer": "Connecticut Avenue, N.W.", "questionId": 6811}, {"answer": "October 20-24, 1969.", "questionId": 25442}, {"answer": "Donald Kennedy", "questionId": 875}, {"answer": "Page 6.", "questionId": 878}, {"answer": "Dr. Allan Forbes", "questionId": 880}, {"answer": "\"CONTA023-005539\"", "questionId": 46600}, {"answer": "Minutes From the Menopausal Health Publication Management Meeting.", "questionId": 46595}, {"answer": "Page number at top right corner of the page is 8.", "questionId": 46599}, {"answer": "Berlin, Germany.", "questionId": 46604}, {"answer": "Evans (WHRI)", "questionId": 46610}, {"answer": "Submitted", "questionId": 46615}, {"answer": "Minutes From the Menopausal Health Publication Management Meeting.", "questionId": 46607}, {"answer": "Evans (WHRI)", "questionId": 46618}, {"answer": "Joseph H. Prendergast", "questionId": 894}, {"answer": "Joseph H. Prendergast", "questionId": 895}, {"answer": "Joseph H. Prendergast", "questionId": 897}, {"answer": "Quaker Oats Company", "questionId": 911}, {"answer": "The title of the document is \"A Proposal for Restructuring Children's Television\".", "questionId": 913}, {"answer": "QUAKER", "questionId": 919}, {"answer": "3493", "questionId": 5535}, {"answer": "Stella B. Soroker, M.D.", "questionId": 25492}, {"answer": "November 14, 1967.", "questionId": 25493}, {"answer": "FW: INFORM: CSPI Coke Marketing Report", "questionId": 928}, {"answer": "Center for Science in the Public Interest.", "questionId": 931}, {"answer": "May 16, 2016.", "questionId": 6807}, {"answer": "6", "questionId": 58273}, {"answer": "Parthenon Publishing Group.", "questionId": 58276}, {"answer": "14.04.99", "questionId": 58277}, {"answer": "The current status of P2(7) is \"Data not yet supplied to Parthenon\".", "questionId": 58278}, {"answer": "Late 1999", "questionId": 58279}, {"answer": "Hoechst Marion Roussel / Wyeth-Ayerst", "questionId": 58281}, {"answer": "Mid 1999", "questionId": 58282}, {"answer": "YOKOHAMA, JAPAN", "questionId": 58283}, {"answer": "Mid 1999", "questionId": 58284}, {"answer": "This is a \"Publication and Abstract Tracking Report\".", "questionId": 58285}, {"answer": "Totelle Combined Monograph.", "questionId": 58287}, {"answer": "8-6-03", "questionId": 58288}, {"answer": "October 16-17, 2008.", "questionId": 41928}, {"answer": "Brenda Little.", "questionId": 41931}, {"answer": "11:45 AM.", "questionId": 41933}, {"answer": "2:30 PM.", "questionId": 41935}, {"answer": "\"Priority Article title\"", "questionId": 58316}, {"answer": "P3(5) Author is G. Grubb.", "questionId": 58317}, {"answer": "Endocrinol.", "questionId": 58318}, {"answer": "ARGOSY BOOK STORE INC.", "questionId": 50124}, {"answer": "Old and Rare Books", "questionId": 50125}, {"answer": "New York.", "questionId": 50126}, {"answer": "New York.", "questionId": 50127}, {"answer": "02/27/88", "questionId": 50133}, {"answer": "0.00", "questionId": 50135}, {"answer": "7770", "questionId": 50141}, {"answer": "635.41", "questionId": 50142}, {"answer": "Report of Working Groups Discussions.", "questionId": 58324}, {"answer": "Adjournment.", "questionId": 58325}, {"answer": "R.R. Lobo, MD.", "questionId": 58327}, {"answer": "Development of Advisory Panel Consensus.", "questionId": 58328}, {"answer": "\"Development of Advisory Panel Consensus\"", "questionId": 58335}, {"answer": "The data is collected using the questionnaire method.", "questionId": 47414}, {"answer": "97", "questionId": 47413}, {"answer": "Grams.", "questionId": 47415}, {"answer": "\"Bolivian families\"", "questionId": 47416}, {"answer": "24", "questionId": 47417}, {"answer": "155.5", "questionId": 47419}, {"answer": "97.2", "questionId": 47420}, {"answer": "The Oley Foundation, Inc.", "questionId": 50143}, {"answer": "1986", "questionId": 50144}, {"answer": "1985", "questionId": 50146}, {"answer": "$109,537", "questionId": 50157}, {"answer": "<21,979>", "questionId": 50151}, {"answer": "PHARMACEUTICAL SURVEILLANCE", "questionId": 58339}, {"answer": "$7,000.00", "questionId": 58340}, {"answer": "$18,000.00", "questionId": 58341}, {"answer": "$65,000.001", "questionId": 58344}, {"answer": "$65,000.00", "questionId": 58345}, {"answer": "This document relates to \"All Cases\"", "questionId": 996}, {"answer": "PRELIMINARY STATEMENT", "questionId": 999}, {"answer": "WA.", "questionId": 58342}, {"answer": "November 2001", "questionId": 58343}, {"answer": "U.S.", "questionId": 58409}, {"answer": "PR1834511", "questionId": 41958}, {"answer": "Thu, 25 May, 2006.", "questionId": 41960}, {"answer": "ERIC MATTHEW HEINRICH MD", "questionId": 41962}, {"answer": "Wed, 1 Mar, 2006", "questionId": 41964}, {"answer": "$100,000.00USD", "questionId": 41968}, {"answer": "Tue, 26 Jun, 2012.", "questionId": 41972}, {"answer": "DEBORAH MILLER.", "questionId": 41974}, {"answer": "ERIC MATTHEW HEINRICH MD", "questionId": 41978}, {"answer": "Stephanie Brown", "questionId": 58359}, {"answer": "m 9", "questionId": 58361}, {"answer": "Glyn Parkin", "questionId": 1016}, {"answer": "Alan D. Mackenzie", "questionId": 1017}, {"answer": "ELI LILLY AND COMPANY", "questionId": 1019}, {"answer": "81-6-204-2943", "questionId": 1021}, {"answer": "ANNUAL REVIEWS INC.", "questionId": 50167}, {"answer": "August 5, 1983.", "questionId": 50173}, {"answer": "Dr. Darby", "questionId": 50177}, {"answer": "Barbara Mauger", "questionId": 50180}, {"answer": "Dr. John Harris.", "questionId": 50185}, {"answer": "Harry P. Broquist.", "questionId": 50188}, {"answer": "5", "questionId": 50193}, {"answer": "RX.", "questionId": 58362}, {"answer": "December 9-10, 1986", "questionId": 58363}, {"answer": "J.W. Marriott Hotel - Washington, D.C.", "questionId": 58364}, {"answer": "Second or third line treatment of type 2 diabetes mellitus.", "questionId": 1027}, {"answer": "Elderly, combination use with insulin, risk of serious heart failure.", "questionId": 1028}, {"answer": "Wyeth", "questionId": 58376}, {"answer": "ITC Limited", "questionId": 58383}, {"answer": "ITC's e-Choupal.", "questionId": 58385}, {"answer": "270,000", "questionId": 58386}, {"answer": "ITC's Afforestation Programme.", "questionId": 58388}, {"answer": "Creating nearly 40,000 sustainable livelihoods for women.", "questionId": 58390}, {"answer": "73-170", "questionId": 50198}, {"answer": "December 20, 1973", "questionId": 50199}, {"answer": "AVIS", "questionId": 50202}, {"answer": "$24.85", "questionId": 50204}, {"answer": "Travel", "questionId": 50205}, {"answer": "November 15, 2006.", "questionId": 1050}, {"answer": "Section 306(a) and (b)", "questionId": 1054}, {"answer": "Fiscal Year 1963.", "questionId": 56376}, {"answer": "10.5%", "questionId": 56377}, {"answer": "$81.", "questionId": 56378}, {"answer": "$334,544.", "questionId": 56379}, {"answer": "Table 3: Types of diets.", "questionId": 58412}, {"answer": "20%", "questionId": 58413}, {"answer": "14%", "questionId": 58414}, {"answer": "94", "questionId": 58415}, {"answer": "94", "questionId": 58417}, {"answer": "Vegetarian.", "questionId": 58418}, {"answer": "Washington, D.C.", "questionId": 25644}, {"answer": "9:30-10:00", "questionId": 25646}, {"answer": "10:45-11:00", "questionId": 25649}, {"answer": "10:45-11:00.", "questionId": 25651}, {"answer": "11:00-12:30", "questionId": 25653}, {"answer": "Coffee.", "questionId": 25656}, {"answer": "NOT FOR DISTRIBUTION OR PUBLICATION.", "questionId": 47433}, {"answer": "September 1975", "questionId": 47435}, {"answer": "Food and Nutrition Board.", "questionId": 47436}, {"answer": "Life Sciences", "questionId": 47437}, {"answer": "National Research Council", "questionId": 47439}, {"answer": "Five days.", "questionId": 1085}, {"answer": "Council on Hormone Education", "questionId": 58433}, {"answer": "$225", "questionId": 58435}, {"answer": "$1,500.00", "questionId": 58438}, {"answer": "$93,879.00", "questionId": 58440}, {"answer": "$67,500.00", "questionId": 58442}, {"answer": "I.P. stands for Intraperitoneal administration.", "questionId": 50242}, {"answer": "I.V. stands for Intravenous administration.", "questionId": 50244}, {"answer": "Subcutaneous administration.", "questionId": 50246}, {"answer": "Sodium Cyclamate and Sodium Saccharin.", "questionId": 50251}, {"answer": "I.V.", "questionId": 50256}, {"answer": "2", "questionId": 50257}, {"answer": "Table IV.", "questionId": 50258}, {"answer": "33", "questionId": 50259}, {"answer": "Virginia M. Goldberg.", "questionId": 25671}, {"answer": "Hypertension detection and management in the school age population.", "questionId": 25674}, {"answer": "R.R. is the oldest among subjects for Exp. 2, with an age of 19 years.", "questionId": 63542}, {"answer": "J.R. is the tallest among the subjects for Exp. 3 with a height of 183 cm.", "questionId": 63544}, {"answer": "R.B. is the tallest among the subjects for Exp. 2, with a height of 173 cm.", "questionId": 63547}, {"answer": "J.R.", "questionId": 63548}, {"answer": "The shortest among the subjects for Exp. 2 is \"L.D.\" with a height of 173 cm.", "questionId": 63546}, {"answer": "J.L.", "questionId": 63549}, {"answer": "Introduction ...", "questionId": 58452}, {"answer": "INTRODUCTION", "questionId": 58453}, {"answer": "TACTICAL PROGRAMS.", "questionId": 58455}, {"answer": "Page no: 2.", "questionId": 25688}, {"answer": "Agenda - Thiamine and Malt Beverages.", "questionId": 25689}, {"answer": "December 9, 1975", "questionId": 25691}, {"answer": "12:15", "questionId": 25693}, {"answer": "Dr. Darby", "questionId": 25694}, {"answer": "2:45.", "questionId": 25695}, {"answer": "Dr. Turner", "questionId": 25697}, {"answer": "$90,000", "questionId": 58457}, {"answer": "$75,000", "questionId": 58458}, {"answer": "8", "questionId": 58460}, {"answer": "33", "questionId": 58461}, {"answer": "2-color.", "questionId": 58467}, {"answer": "Quarterly.", "questionId": 58468}, {"answer": "$48,000", "questionId": 58469}, {"answer": "25,000.00", "questionId": 58470}, {"answer": "65,000.00", "questionId": 58481}, {"answer": "503,000.00", "questionId": 58484}, {"answer": "2", "questionId": 58471}, {"answer": "MARCH 18-19, 1976", "questionId": 25699}, {"answer": "Dr. Robert Shank.", "questionId": 25701}, {"answer": "Marilyn Farrand", "questionId": 25702}, {"answer": "Exhibit DX.", "questionId": 25703}, {"answer": "Dr. Dawn Bryan-FTC.", "questionId": 25704}, {"answer": "Dietary Fiber Statement.", "questionId": 25705}, {"answer": "Dr. Robert Shank", "questionId": 25706}, {"answer": "VST Industries Limited.", "questionId": 58473}, {"answer": "Page 76.", "questionId": 58475}, {"answer": "The pharmacologic and non-pharmacologic approaches to treating the complications of menopause.", "questionId": 58476}, {"answer": "DWRITE 065940", "questionId": 58479}, {"answer": "Michael", "questionId": 50285}, {"answer": "1-800-225-4570", "questionId": 50288}, {"answer": "340", "questionId": 50291}, {"answer": "Michael", "questionId": 50277}, {"answer": "35", "questionId": 50281}, {"answer": "Donna", "questionId": 50407}, {"answer": "Area Code", "questionId": 50409}, {"answer": "18,000.", "questionId": 58486}, {"answer": "27,500.", "questionId": 58487}, {"answer": "66,000.", "questionId": 58488}, {"answer": "\"Physician Assistant\" with a circulation of 18,000.", "questionId": 58490}, {"answer": "Page 5 of 33.", "questionId": 58492}, {"answer": "33", "questionId": 58493}, {"answer": "Page 10.", "questionId": 25742}, {"answer": "OCTOBER 1971", "questionId": 25743}, {"answer": "Nutrition News", "questionId": 25755}, {"answer": "Coronary Heart Disease.", "questionId": 25758}, {"answer": "4", "questionId": 1172}, {"answer": "2", "questionId": 1173}, {"answer": "() indicates confidential information.", "questionId": 1174}, {"answer": "60", "questionId": 1175}, {"answer": "98.3", "questionId": 1176}, {"answer": "12-29-77", "questionId": 50324}, {"answer": "6:30 PM", "questionId": 50327}, {"answer": "10:10 AM", "questionId": 50354}, {"answer": "\"SCIENCE, INVENTION & SOCIAL CHANGE\"", "questionId": 50325}, {"answer": "September 19.", "questionId": 50326}, {"answer": "$175,000", "questionId": 58522}, {"answer": "$5,000.", "questionId": 58525}, {"answer": "$100,000", "questionId": 58527}, {"answer": "Design Write.", "questionId": 58529}, {"answer": "DWRITE 066042", "questionId": 58532}, {"answer": "Alfonso Perez", "questionId": 1187}, {"answer": "Last Update: August 1, 2002.", "questionId": 1188}, {"answer": "Larry Hancock", "questionId": 1189}, {"answer": "Amy Hagaman", "questionId": 1190}, {"answer": "3321", "questionId": 50368}, {"answer": "Dr. J.M. Bengoa.", "questionId": 50369}, {"answer": "Dr W.J. Darby", "questionId": 50370}, {"answer": "Monday, 9 April.", "questionId": 50371}, {"answer": "6 p.m.", "questionId": 50372}, {"answer": "WHO Restaurant (8th floor).", "questionId": 50373}, {"answer": "8th floor.", "questionId": 50374}, {"answer": "50", "questionId": 58564}, {"answer": "BIZE.", "questionId": 58568}, {"answer": "L1557", "questionId": 58569}, {"answer": "Lack adequate health care.", "questionId": 58574}, {"answer": "Poverty", "questionId": 58575}, {"answer": "c- Prevalence of cases.", "questionId": 58576}, {"answer": "2.", "questionId": 58579}, {"answer": "Water contamination.", "questionId": 58580}, {"answer": "Water contamination and poor hygienic practices.", "questionId": 58581}, {"answer": "Water contamination and poor hygienic practices.", "questionId": 58583}, {"answer": "Water contamination and poor hygienic practices.", "questionId": 58585}, {"answer": "Mackoul", "questionId": 9424}, {"answer": "$3.39", "questionId": 9441}, {"answer": "1 carton of each B1G1F brand style per sku.", "questionId": 9446}, {"answer": "$4.60", "questionId": 9450}, {"answer": "12.", "questionId": 9453}, {"answer": "Doral B2G1F Shipper", "questionId": 9455}, {"answer": "15990", "questionId": 9461}, {"answer": "$50.36", "questionId": 9467}, {"answer": "1 carton of each B1GIF Brand Style, plus 1/2 carton of each live brand style per sku.", "questionId": 9469}, {"answer": "VST Industries Limited.", "questionId": 58590}, {"answer": "Basu.", "questionId": 58592}, {"answer": "Total R&D expenditure was Rs.344 lac.", "questionId": 58596}, {"answer": "Rs.Lakhs 450.4.", "questionId": 58598}, {"answer": "M. Wigren", "questionId": 50403}, {"answer": "$2,000.", "questionId": 50405}, {"answer": "B. Levine, Ph.D. - $16,936.", "questionId": 50404}, {"answer": "288", "questionId": 50408}, {"answer": "46,370.", "questionId": 50410}, {"answer": "First Year.", "questionId": 50414}, {"answer": "2/28/98", "questionId": 58599}, {"answer": "A selective estrogen receptor modulator (SERM).", "questionId": 58600}, {"answer": "Premarin\u00ae Family of Products", "questionId": 58603}, {"answer": "Emerging Benefits of HRT.", "questionId": 58604}, {"answer": "EL.", "questionId": 58602}, {"answer": "21 years old.", "questionId": 58605}, {"answer": "Cigarette smoke contains carbon monoxide.", "questionId": 58606}, {"answer": "BIC", "questionId": 58607}, {"answer": "BIC", "questionId": 58611}, {"answer": "KFC.", "questionId": 58612}, {"answer": "From page 1.", "questionId": 58613}, {"answer": "\"Congress adjourns\"", "questionId": 58615}, {"answer": "NCSE component.", "questionId": 1284}, {"answer": "Contingency plan if full reports are not available: Not available.", "questionId": 1286}, {"answer": "2000 trend.", "questionId": 1288}, {"answer": "DPP Rezulin results.", "questionId": 1291}, {"answer": "Future Plan for FDA Response.", "questionId": 1293}, {"answer": "August 21.", "questionId": 1297}, {"answer": "Chicago time.", "questionId": 1298}, {"answer": "24 hours.", "questionId": 1299}, {"answer": "August 26.", "questionId": 1300}, {"answer": "August 28.", "questionId": 1302}, {"answer": "Page 5.", "questionId": 58642}, {"answer": "Chewing is Important. a. Chewing, saliva and gastric juices help break up the food into smaller particles and begin the digestion of the nutrients, changing them from complex substances to simpler substances, thus preparing them for absorption in the small intestine.", "questionId": 58645}, {"answer": "RED.", "questionId": 50455}, {"answer": "Step 9", "questionId": 50459}, {"answer": "Tank car.", "questionId": 50461}, {"answer": "3", "questionId": 50463}, {"answer": "Step 3.", "questionId": 50465}, {"answer": "20 year.", "questionId": 1306}, {"answer": "Future surveillance.", "questionId": 1307}, {"answer": "JHL/crs", "questionId": 1330}, {"answer": "$3.00", "questionId": 1334}, {"answer": "$1.25", "questionId": 1336}, {"answer": "$1.75", "questionId": 1338}, {"answer": "49", "questionId": 50495}, {"answer": "The brand share analysis is ranked based on the percentage change in market share from the previous year.", "questionId": 50499}, {"answer": "United States", "questionId": 50500}, {"answer": "50%", "questionId": 58693}, {"answer": "The Line.", "questionId": 58711}, {"answer": "An additional 100 (200 total) General Admission tickets to the event.", "questionId": 58712}, {"answer": "3.0", "questionId": 50511}, {"answer": "1238.", "questionId": 50513}, {"answer": "0.1225633E+01", "questionId": 50514}, {"answer": "x axis.", "questionId": 58704}, {"answer": "The shading on the bars indicates the percentage of values.", "questionId": 58706}, {"answer": "Mice.", "questionId": 58707}, {"answer": "Mice", "questionId": 58708}, {"answer": "MICE TRD-ATS-020", "questionId": 58709}, {"answer": "April 18, 1988", "questionId": 58714}, {"answer": "Glass fiber.", "questionId": 58715}, {"answer": "Glass fiber.", "questionId": 58716}, {"answer": "7%", "questionId": 58717}, {"answer": "6%", "questionId": 58718}, {"answer": "R5012", "questionId": 42333}, {"answer": "10/25/96", "questionId": 42334}, {"answer": "10/30/96", "questionId": 42335}, {"answer": "62040", "questionId": 42336}, {"answer": "0077-70", "questionId": 42337}, {"answer": "0399.doc", "questionId": 42338}, {"answer": "0-399", "questionId": 42339}, {"answer": "Mary Beth Schmidt, Ph.D.", "questionId": 42340}, {"answer": "Project Engineer, Applied Research", "questionId": 42341}, {"answer": "Benton County Bank", "questionId": 58719}, {"answer": "May 10, 1982", "questionId": 58720}, {"answer": "358.00", "questionId": 58721}, {"answer": "30 days.", "questionId": 58722}, {"answer": "358.00", "questionId": 58723}, {"answer": "Leber Katz Partners Advertising.", "questionId": 58731}, {"answer": "$50,000", "questionId": 58732}, {"answer": "$15,000", "questionId": 58734}, {"answer": "R.J.REYNOLDS TOB.CO.", "questionId": 58735}, {"answer": "1995", "questionId": 58738}, {"answer": "25", "questionId": 58743}, {"answer": "0.26", "questionId": 58744}, {"answer": "$500.00", "questionId": 58741}, {"answer": "$500.00", "questionId": 58742}, {"answer": "February 22, 1988", "questionId": 58745}, {"answer": "Laboratory", "questionId": 58747}, {"answer": "Philip Handler.", "questionId": 58757}, {"answer": "D. M. HEGSTED.", "questionId": 58761}, {"answer": "13", "questionId": 58764}, {"answer": "June 23rd.", "questionId": 58765}, {"answer": "470620", "questionId": 58766}, {"answer": "482000.", "questionId": 58767}, {"answer": "158120", "questionId": 58768}, {"answer": "M & S Candy", "questionId": 58769}, {"answer": "L.MacWilliams.", "questionId": 58772}, {"answer": "51485 4088", "questionId": 58773}, {"answer": "GOLDSMITH BROS.", "questionId": 58774}, {"answer": "08-0$05.50", "questionId": 58775}, {"answer": "Values.", "questionId": 58780}, {"answer": "Valuable.", "questionId": 58781}, {"answer": "100", "questionId": 58783}, {"answer": "Hot Shoe Award", "questionId": 58786}, {"answer": "Coca-Cola", "questionId": 58791}, {"answer": "R.J. Reynolds Tobacco Co.", "questionId": 58793}, {"answer": "$250.00", "questionId": 58797}, {"answer": "FEBRUARY 1995", "questionId": 58795}, {"answer": "DIRECT PROMOTIONAL COVERAGE.", "questionId": 58796}, {"answer": "Harry Wohlsein and Stu Shininger.", "questionId": 58798}, {"answer": "Kathleen Kerr", "questionId": 58799}, {"answer": "Page 2 of 6.", "questionId": 42433}, {"answer": "X", "questionId": 42435}, {"answer": "Dale D. Hoskins.", "questionId": 58819}, {"answer": "1960", "questionId": 58820}, {"answer": "1961", "questionId": 58821}, {"answer": "1968", "questionId": 58822}, {"answer": "1964", "questionId": 58823}, {"answer": "Marjorie LaSalle.", "questionId": 58825}, {"answer": "Mary Bell", "questionId": 58828}, {"answer": "Josephine Duveneck", "questionId": 58834}, {"answer": "Autobiography.", "questionId": 58838}, {"answer": "1978", "questionId": 58843}, {"answer": "$12.50", "questionId": 58845}, {"answer": "$10.00 cloth ($12.50 after Jan. 1, 1980)", "questionId": 58847}, {"answer": "Life on Two Levels", "questionId": 58848}, {"answer": "212-360-1797", "questionId": 58836}, {"answer": "10021", "questionId": 58837}, {"answer": "November 14, 1974.", "questionId": 58839}, {"answer": "$33.00", "questionId": 58840}, {"answer": "20", "questionId": 34265}, {"answer": "14", "questionId": 34270}, {"answer": "July 24.", "questionId": 58844}, {"answer": "Barbara Underwood", "questionId": 58850}, {"answer": "Barbara Underwood.", "questionId": 58854}, {"answer": "WHERE DO WE GO? - panel discussion", "questionId": 58855}, {"answer": "12:30 p.m.", "questionId": 58856}, {"answer": "9:00 a.m.", "questionId": 58858}, {"answer": "Aashirvaad", "questionId": 58851}, {"answer": "0% Maida. 100% Atta.", "questionId": 58852}, {"answer": "Aashirvaad Select.", "questionId": 58853}, {"answer": "Ready to Eat, Instant Mixes, Salt, and Spices.", "questionId": 58869}, {"answer": "Distribution List.", "questionId": 34275}, {"answer": "4 Copies", "questionId": 34277}, {"answer": "1 Copy", "questionId": 34280}, {"answer": "2", "questionId": 58870}, {"answer": "A. Baijal.", "questionId": 58871}, {"answer": "Y. C. Deveshwar, A. Baijal, S. Banerjee, A. V. Girija Kumar, S. H. Khan, S. B. Mathur, D. K. Mehrota, K. Vaidyanath, and B. Ramanujam have not attended any meetings yet.", "questionId": 58872}, {"answer": "$45,000.", "questionId": 42639}, {"answer": "FY2005 Budget Summary", "questionId": 42579}, {"answer": "DELONG/HERMANN", "questionId": 42583}, {"answer": "75,200", "questionId": 42621}, {"answer": "$478,000", "questionId": 42625}, {"answer": "DELONG/HERMANN.", "questionId": 42655}, {"answer": "15,000", "questionId": 42659}, {"answer": "$275,000", "questionId": 42665}, {"answer": "$180,000", "questionId": 42671}, {"answer": "Meetings Budget.", "questionId": 42680}, {"answer": "New teaching aids.", "questionId": 58881}, {"answer": "$32.50", "questionId": 58883}, {"answer": "DIET AND BIRTH DEFECTS", "questionId": 58884}, {"answer": "$23.25", "questionId": 58885}, {"answer": "17.", "questionId": 58886}, {"answer": "INBORN ERRORS OF METABOLISM", "questionId": 58887}, {"answer": "$101,750", "questionId": 47880}, {"answer": "FUNDS AVAILABLE AND ESTIMATED DISTRIBUTION.", "questionId": 47811}, {"answer": "$614,500", "questionId": 47877}, {"answer": "$224,925", "questionId": 47888}, {"answer": "$15,000", "questionId": 47892}, {"answer": "$224,925", "questionId": 47899}, {"answer": "$105,368", "questionId": 47903}, {"answer": "128 LBS", "questionId": 50786}, {"answer": "ART WORKS 128 LBS.", "questionId": 50787}, {"answer": "128 LBS", "questionId": 50785}, {"answer": "February 27, 2001.", "questionId": 9769}, {"answer": "1549 Caney Valley Loop, Surgionsville, 37873.", "questionId": 9770}, {"answer": "37873", "questionId": 9771}, {"answer": "100%.", "questionId": 9772}, {"answer": "12-364A", "questionId": 50735}, {"answer": "TABLE 2", "questionId": 50737}, {"answer": "12-364A", "questionId": 50739}, {"answer": "Breakfast is our most important meal.", "questionId": 58930}, {"answer": "Sleep.", "questionId": 58931}, {"answer": "Vital for growth in children: 11 to 14 hours sleep daily.", "questionId": 58934}, {"answer": "PP/FACTORY CUTTER COMPARISON", "questionId": 58960}, {"answer": "FILLING CAPACITY", "questionId": 58964}, {"answer": "24 hours.", "questionId": 58965}, {"answer": "A One Day Postgraduate Course.", "questionId": 58971}, {"answer": "Julian Katz, M.D. and Donald Kaye, M.D.", "questionId": 58972}, {"answer": "$133.65", "questionId": 50783}, {"answer": "Chase Manhattan Bank.", "questionId": 50784}, {"answer": "51561.", "questionId": 58977}, {"answer": "Rosalinda R. Sanchez", "questionId": 58979}, {"answer": "Washington.", "questionId": 53677}, {"answer": "NATIONAL RESEARCH COUNCIL", "questionId": 53680}, {"answer": "PROCEEDINGS OF THE TWENTIETH ANNUAL MEETING.", "questionId": 53682}, {"answer": "INTERNATIONAL LITIGATION SERVICES.", "questionId": 1637}, {"answer": "Joseph Thorpe", "questionId": 1638}, {"answer": "\"International Litigation Services, a company specializing in international cases and foreign language document processing, certifies the following: International Litigation Services has retained a professional translator for the attached Japanese into English document.\"", "questionId": 1639}, {"answer": "INTERNATIONAL LITIGATION SERVICES CERTIFICATION OF TRANSLATION.", "questionId": 1640}, {"answer": "Joseph Thorpe", "questionId": 1641}, {"answer": "overweight", "questionId": 50794}, {"answer": "verweight shortens life", "questionId": 50795}, {"answer": "25 to 40 year old men.", "questionId": 50796}, {"answer": "5,000,000.", "questionId": 50797}, {"answer": "March Trimegestone Publication Management Meeting", "questionId": 14981}, {"answer": "March Trimegestone Publication Management Meeting - Publication and Abstract Tracking Report", "questionId": 14982}, {"answer": "Denmark", "questionId": 14990}, {"answer": "$208.12", "questionId": 50792}, {"answer": "July 1, 1974", "questionId": 50793}, {"answer": "It replaced the \"It's the real thing\" campaign.", "questionId": 50807}, {"answer": "Coke.", "questionId": 50808}, {"answer": "\"Hello, Summertime\"", "questionId": 50813}, {"answer": "1734", "questionId": 50819}, {"answer": "The Coca-Cola Company.", "questionId": 50820}, {"answer": "1971.", "questionId": 50821}, {"answer": "Short text span taken verbatim from the document.", "questionId": 59000}, {"answer": "Grace Goldsmith.", "questionId": 59003}, {"answer": "4/29/75", "questionId": 59013}, {"answer": "4/28/75", "questionId": 59014}, {"answer": "\u00d7", "questionId": 50809}, {"answer": "140.", "questionId": 50810}, {"answer": "Oi", "questionId": 50811}, {"answer": "Solution", "questionId": 50812}, {"answer": "Forbes", "questionId": 50822}, {"answer": "INTRODUCING ADAPTIVE PORTFOLIO.", "questionId": 50823}, {"answer": "Politicians, journalists, and bloggers.", "questionId": 50825}, {"answer": "Hacked Emails Show Coca-Cola Aims To Influence Hillary Clinton And The Media.", "questionId": 50826}, {"answer": "Rass Greene.", "questionId": 50827}, {"answer": "Yasuhiro Nakasone", "questionId": 50828}, {"answer": "Pillsbury Co.", "questionId": 50829}, {"answer": "Samuel Zell.", "questionId": 50830}, {"answer": "33 manufacturing companies.", "questionId": 50832}, {"answer": "selected markets.", "questionId": 9869}, {"answer": "$0.40", "questionId": 10280}, {"answer": "Takeda Chemical Industries, Ltd.", "questionId": 1675}, {"answer": "+81-6-204-2244", "questionId": 1676}, {"answer": "Portage Road.", "questionId": 1677}, {"answer": "Patricia L. Ruppel, Ph.D.", "questionId": 1678}, {"answer": "October 25, 1993", "questionId": 10583}, {"answer": "Pepsi-Cola", "questionId": 50833}, {"answer": "Pepsi Light has the lowest calories with 13.3 calories per fluid ounce.", "questionId": 50836}, {"answer": "Pepsi Light has the highest caffeine content with 3 milligrams per fluid ounce.", "questionId": 50882}, {"answer": "Pepsi-Cola.", "questionId": 50885}, {"answer": "FDA stands for Federal Food and Drug Administration.", "questionId": 50887}, {"answer": "November 14, 1974", "questionId": 59024}, {"answer": "$85.00", "questionId": 59026}, {"answer": "Wiltwyck School for Boys.", "questionId": 59035}, {"answer": "$50.00", "questionId": 59036}, {"answer": "Dr. William J. Darby.", "questionId": 59038}, {"answer": "Nigeria", "questionId": 50846}, {"answer": "27-6-66", "questionId": 50847}, {"answer": "William Kanfre", "questionId": 50852}, {"answer": "William Darby, William Kanfre", "questionId": 50853}, {"answer": "202 426-3767", "questionId": 50854}, {"answer": "2/25", "questionId": 50855}, {"answer": "3:00", "questionId": 50856}, {"answer": "LIFE EXTENSION INSTITUTE", "questionId": 50857}, {"answer": "Westgate Hotel", "questionId": 50858}, {"answer": "September 30, 1976", "questionId": 50859}, {"answer": "DR. W. J. DARBY", "questionId": 59048}, {"answer": "615 343 0704", "questionId": 59050}, {"answer": "DELMONICO'S     Hotel", "questionId": 59052}, {"answer": "$0.05", "questionId": 50870}, {"answer": "1966", "questionId": 50871}, {"answer": "University of South Florida", "questionId": 16624}, {"answer": "USA, Canada.", "questionId": 52445}, {"answer": "1969", "questionId": 52443}, {"answer": "GUGGENHEIM MEMORIAL FOUNDATION", "questionId": 52444}, {"answer": "July 1, 1974.", "questionId": 50875}, {"answer": "O", "questionId": 50872}, {"answer": "Summertime.", "questionId": 50888}, {"answer": "Coca-Cola.", "questionId": 50889}, {"answer": "Summertime. Coke is.", "questionId": 50890}, {"answer": "UL00128", "questionId": 42695}, {"answer": "UL00128", "questionId": 42696}, {"answer": "605639138207", "questionId": 42697}, {"answer": "Yes", "questionId": 42698}, {"answer": "2956643", "questionId": 42700}, {"answer": "D| D121887356", "questionId": 42701}, {"answer": "UL00128", "questionId": 42702}, {"answer": "March 1950", "questionId": 50896}, {"answer": "10", "questionId": 50898}, {"answer": "50.", "questionId": 50899}, {"answer": "26", "questionId": 50900}, {"answer": "June 14, 1974", "questionId": 50901}, {"answer": "$275.00", "questionId": 50902}, {"answer": "9:40", "questionId": 50908}, {"answer": "M.", "questionId": 50909}, {"answer": "Michelle", "questionId": 50910}, {"answer": "Franklin.", "questionId": 26336}, {"answer": "St. Louis, Missouri.", "questionId": 26337}, {"answer": "April 13, 2012", "questionId": 50917}, {"answer": "TGRD - Takeda Global Research & Development Center, Inc.", "questionId": 50942}, {"answer": "November 15, 2006", "questionId": 50948}, {"answer": "November 15, 2007", "questionId": 50950}, {"answer": "Alfonso T. Perez, M.D.", "questionId": 50953}, {"answer": "Alfonso T. Perez, M.D.", "questionId": 50957}, {"answer": "American Conference of Governmental Industrial Hygienists.", "questionId": 59136}, {"answer": "Vanderbilt University School of Medicine.", "questionId": 59137}, {"answer": "Yes.", "questionId": 59138}, {"answer": "Yes.", "questionId": 59139}, {"answer": "Committee on Agricultural Health.", "questionId": 59140}, {"answer": "Yes.", "questionId": 59141}, {"answer": "Dr. Stringer will bring cots and EMS equipment.", "questionId": 54088}, {"answer": "SET-UP FOR WORKROOMS, STAFF ROOMS AT CONVENTION CENTER", "questionId": 54018}, {"answer": "SET-UP FOR WORKROOMS, STAFF ROOMS AT CONVENTION CENTER.", "questionId": 54020}, {"answer": "8", "questionId": 54045}, {"answer": "4/5/2002", "questionId": 54049}, {"answer": "Marshall Street.", "questionId": 54057}, {"answer": "Marshall Street.", "questionId": 54060}, {"answer": "Loading-dock parking.", "questionId": 54082}, {"answer": "10 cartons of each style of Eclipse.", "questionId": 54096}, {"answer": "FERS-FRAE", "questionId": 1799}, {"answer": "Thrift Savings Plan.", "questionId": 1800}, {"answer": "Howard Barnett", "questionId": 1801}, {"answer": "Executive Resources Staff", "questionId": 1802}, {"answer": "Environmental Protection Agency.", "questionId": 1803}, {"answer": "EPA stands for Environmental Protection Agency.", "questionId": 1804}, {"answer": "Yes.", "questionId": 38960}, {"answer": "May 20, 1958.", "questionId": 38949}, {"answer": "CME Credits Offered.", "questionId": 38955}, {"answer": "12:15 p.m.", "questionId": 60612}, {"answer": "10:15 a.m.", "questionId": 60614}, {"answer": "April 24, 1975.", "questionId": 60609}, {"answer": "7:30 a.m.", "questionId": 60610}, {"answer": "3:45 p.m.", "questionId": 60611}, {"answer": "2008", "questionId": 51006}, {"answer": "HOMA/QUICKI Analysis.", "questionId": 51008}, {"answer": "1941-1945", "questionId": 51009}, {"answer": "1941-1945", "questionId": 51010}, {"answer": "1975", "questionId": 51011}, {"answer": "AVERAGE ANNUAL NUMBER WATERBORNE DISEASE OUTBREAKS.", "questionId": 51012}, {"answer": "1970", "questionId": 51014}, {"answer": "14,400", "questionId": 51015}, {"answer": "$1.70", "questionId": 51016}, {"answer": "$1.70", "questionId": 51019}, {"answer": "Environmental Health Advisory Committee", "questionId": 23166}, {"answer": "Dr. Norton Nelson", "questionId": 23172}, {"answer": "Date 4/9/76", "questionId": 23169}, {"answer": "University of Minnesota.", "questionId": 23171}, {"answer": "Grow!", "questionId": 23174}, {"answer": "Scott Pruitt", "questionId": 1895}, {"answer": "2:30 pm", "questionId": 1896}, {"answer": "ACC.", "questionId": 1897}, {"answer": "Amgen", "questionId": 1904}, {"answer": "60%", "questionId": 1905}, {"answer": "Determine Annual Review.", "questionId": 1906}, {"answer": "Publish FR Notice: Develop Draft Clearance.", "questionId": 1907}, {"answer": "UC-DEH.", "questionId": 1908}, {"answer": "Internal Agency Review stage is located at 6B.", "questionId": 1910}, {"answer": "\"Assessment Development Process for New IRIS\"", "questionId": 1911}, {"answer": "Page 107.", "questionId": 1912}, {"answer": "Page 8", "questionId": 1914}, {"answer": "Statement of Task.", "questionId": 1915}, {"answer": "Government", "questionId": 1917}, {"answer": "Government", "questionId": 1919}, {"answer": "37%", "questionId": 1921}, {"answer": "For-profit sponsors.", "questionId": 1922}, {"answer": "Thursday, September 24, 1981.", "questionId": 59267}, {"answer": "On the occasion of his resignation as Director of National Institute of Arthritis, Diabetes, and Digestive and Kidney Diseases.", "questionId": 59269}, {"answer": "September 16, 1981", "questionId": 59271}, {"answer": "Wissida J DARBY", "questionId": 59272}, {"answer": "Washington Post.", "questionId": 59275}, {"answer": "\"How to get the dome I am not sure but if you are interested we can try.\"", "questionId": 59276}, {"answer": "[mosch 25)].", "questionId": 59277}, {"answer": "mosch 25)", "questionId": 59278}, {"answer": "Marabou", "questionId": 59279}, {"answer": "Sundbyberg", "questionId": 59280}, {"answer": "1973", "questionId": 59282}, {"answer": "Marabou", "questionId": 59283}, {"answer": "Equity Holding Promoters & Major Investors.", "questionId": 59284}, {"answer": "Dalmia Housing Finance Ltd.", "questionId": 59285}, {"answer": "Dear Investment Pvt Ltd", "questionId": 59286}, {"answer": "31-Mar-07", "questionId": 59287}, {"answer": "Floor of the Hazard Range", "questionId": 51094}, {"answer": "The floor of the hazard range.", "questionId": 51095}, {"answer": "RfC/RfD.", "questionId": 51099}, {"answer": "NAS (2014) & IRIS Process", "questionId": 51102}, {"answer": "\"Recommendation: EPA should clearly present two dose-response estimates...\"", "questionId": 51109}, {"answer": "Two dose-response estimates.", "questionId": 51110}, {"answer": "VST Industries Limited", "questionId": 59296}, {"answer": "NOTES ON THE FINANCIAL STATEMENTS", "questionId": 59297}, {"answer": "Page 46.", "questionId": 59298}, {"answer": "LEASES.", "questionId": 59299}, {"answer": "15 years.", "questionId": 59300}, {"answer": "2009-2010.", "questionId": 59301}, {"answer": "VST Industries Limited.", "questionId": 59302}, {"answer": "Lakhs", "questionId": 59303}, {"answer": "LSGJ.", "questionId": 59309}, {"answer": "0.06%", "questionId": 59313}, {"answer": "Promoters - 27.19%", "questionId": 59314}, {"answer": "27.19", "questionId": 59311}, {"answer": "850.", "questionId": 59316}, {"answer": "1.", "questionId": 51118}, {"answer": "11", "questionId": 51119}, {"answer": "Acronyms and Abbreviations.", "questionId": 51122}, {"answer": "Summary and Conclusions.", "questionId": 51128}, {"answer": "133", "questionId": 1966}, {"answer": "5037", "questionId": 1967}, {"answer": "Thank you, sir.", "questionId": 1968}, {"answer": "Top of the day to you.", "questionId": 1969}, {"answer": "Michael Leonard Dourson.", "questionId": 1970}, {"answer": "MR. MACE.", "questionId": 1971}, {"answer": "133", "questionId": 1975}, {"answer": "Mr. Mace.", "questionId": 1976}, {"answer": "Switzerland.", "questionId": 1980}, {"answer": "Switzerland.", "questionId": 1981}, {"answer": "57", "questionId": 59321}, {"answer": "01/07/94", "questionId": 59323}, {"answer": "Rs. 651.96 lacs.", "questionId": 59325}, {"answer": "Rs. 651.96 lacs.", "questionId": 59327}, {"answer": "Ph.D.", "questionId": 56413}, {"answer": "Alcorn A. 4 M. College.", "questionId": 56414}, {"answer": "Mrs. Mary Johnson.", "questionId": 56415}, {"answer": "51338 6853", "questionId": 59332}, {"answer": "October.", "questionId": 59337}, {"answer": "No or reduced sidestream smoke.", "questionId": 59339}, {"answer": "Couponing.", "questionId": 59341}, {"answer": "Page 3", "questionId": 1989}, {"answer": "Page 12", "questionId": 1990}, {"answer": "Page 15.", "questionId": 1991}, {"answer": "ACC.", "questionId": 51144}, {"answer": "14.", "questionId": 51146}, {"answer": "Gary D. Jardine", "questionId": 1992}, {"answer": "\"irrigation\"", "questionId": 1993}, {"answer": "\"Tonnage/A and Gross Sugar/Acre\"", "questionId": 1994}, {"answer": "Dr. Dwayne G. Westfall", "questionId": 1996}, {"answer": "15.3", "questionId": 1998}, {"answer": "25", "questionId": 51150}, {"answer": "June 2006", "questionId": 51152}, {"answer": "Agricultural Stablization and Conservation Service", "questionId": 1995}, {"answer": "Members of the WA State Farm Bureau.", "questionId": 51155}, {"answer": "\"What's Upstream\"", "questionId": 51156}, {"answer": "\"Opportunities for Change: Members were excited about the new goals of the Administration, excited to be part of the change to WOTUS and expressed optimism and joy to have opportunities to partner with an EPA that is trying to help them succeed.\"", "questionId": 51157}, {"answer": "Page number is 35.", "questionId": 51158}, {"answer": "300", "questionId": 38504}, {"answer": "mg/100 ml.", "questionId": 38483}, {"answer": "8", "questionId": 38488}, {"answer": "Title.", "questionId": 38525}, {"answer": "\"sentinel exposure or product\"", "questionId": 51163}, {"answer": "36.", "questionId": 51164}, {"answer": "MORNING SESSION", "questionId": 59358}, {"answer": "JULY 10, 1974.", "questionId": 59359}, {"answer": "Wednesday.", "questionId": 59360}, {"answer": "(continued)", "questionId": 59363}, {"answer": "Mail.", "questionId": 59365}, {"answer": "United States", "questionId": 59366}, {"answer": "POSTAGE WILL BE PAID BY ADDRESSEE.", "questionId": 59368}, {"answer": "77030", "questionId": 59370}, {"answer": "FIRST CLASS", "questionId": 59372}, {"answer": "It is a meeting agenda.", "questionId": 59382}, {"answer": "Mr. King.", "questionId": 59383}, {"answer": "9.", "questionId": 59384}, {"answer": "12:30 P.M.", "questionId": 59385}, {"answer": "9:30 A.M.", "questionId": 59386}, {"answer": "Mr. King & Dr. Turner.", "questionId": 59387}, {"answer": "FORD FOUNDATION", "questionId": 59389}, {"answer": "Nov.", "questionId": 59390}, {"answer": "$100,000", "questionId": 59391}, {"answer": "Duke University.", "questionId": 59392}, {"answer": "1970", "questionId": 59394}, {"answer": "$1,000,000", "questionId": 59396}, {"answer": "American Chemistry Council.", "questionId": 51201}, {"answer": "TSCA stands for Toxic Substances Control Act.", "questionId": 51202}, {"answer": "Risk evaluation.", "questionId": 51203}, {"answer": "INTRODUCTION", "questionId": 51204}, {"answer": "3/Page", "questionId": 51205}, {"answer": "three years", "questionId": 51206}, {"answer": "American Chemistry Council (ACC).", "questionId": 51207}, {"answer": "Risk Communication.", "questionId": 51208}, {"answer": "Comparative risk analysis.", "questionId": 51209}, {"answer": "3", "questionId": 51210}, {"answer": "Risk Analysis.", "questionId": 51211}, {"answer": "Seven.", "questionId": 59399}, {"answer": "India", "questionId": 59402}, {"answer": "Distribution.", "questionId": 43027}, {"answer": "Brian Motter", "questionId": 43029}, {"answer": "Steve Peoples", "questionId": 43035}, {"answer": "Steve Haas / Art O'Neal", "questionId": 43036}, {"answer": "Manufacturing - Phil Jenks", "questionId": 43040}, {"answer": "Brian Motter worked in Quality.", "questionId": 43043}, {"answer": "Tim Pruitt / Don McNulty", "questionId": 43047}, {"answer": "Determining Proper Acetabular Component Position.", "questionId": 43032}, {"answer": "The most reliable method of determining proper anteversion is the use of the bony landmark.", "questionId": 43034}, {"answer": "The cup.", "questionId": 43037}, {"answer": "21", "questionId": 43038}, {"answer": "15-20 degrees anteversion.", "questionId": 43039}, {"answer": "54 mm.", "questionId": 43042}, {"answer": "19", "questionId": 43044}, {"answer": "Dourson, Michael Leonard", "questionId": 51234}, {"answer": "Fugh, Justina.", "questionId": 51235}, {"answer": "Committee on Environment and Public Works.", "questionId": 51236}, {"answer": "Assistant Administrator of the Office of Chemical Safety and Pollution Prevention, Environmental Protection Agency.", "questionId": 51237}, {"answer": "06/06/2017", "questionId": 51238}, {"answer": "07/25/2017", "questionId": 51239}, {"answer": "2:30", "questionId": 59434}, {"answer": "Room 150", "questionId": 59437}, {"answer": "Room 150", "questionId": 59439}, {"answer": "Shura Cherkassky", "questionId": 59440}, {"answer": "Academy.", "questionId": 59442}, {"answer": "This is a Memorandum.", "questionId": 43046}, {"answer": "August 6, 2001.", "questionId": 43050}, {"answer": "August 6, 2001", "questionId": 43051}, {"answer": "Memorandum.", "questionId": 43049}, {"answer": "Re refers to \"Product Development Agreement\".", "questionId": 43053}, {"answer": "April 1, 2001.", "questionId": 43055}, {"answer": "MOM - Metal on Metal.", "questionId": 43057}, {"answer": "7 years.", "questionId": 43060}, {"answer": "Brian Haas, M.D.", "questionId": 43062}, {"answer": "California State Department of Public Health", "questionId": 32982}, {"answer": "Sports Marketing Enterprises", "questionId": 10294}, {"answer": "hickss9@rint.com", "questionId": 10296}, {"answer": "Las Vegas.", "questionId": 10312}, {"answer": "Professor of Biology", "questionId": 59446}, {"answer": "California Institute of Technology.", "questionId": 59450}, {"answer": "ATTACHMENT II.", "questionId": 10297}, {"answer": "August 31, 1998.", "questionId": 10298}, {"answer": "SAFEWAY-PORTLAND", "questionId": 10299}, {"answer": "J. L. BRYANT", "questionId": 10300}, {"answer": "5642", "questionId": 10301}, {"answer": "(503) 786-4930", "questionId": 10302}, {"answer": "(503) 786-4930", "questionId": 10304}, {"answer": "Forsyth Tobacco Products.", "questionId": 10325}, {"answer": "Martine van Hamel", "questionId": 59453}, {"answer": "Martine van Hamel in Swan Lake.", "questionId": 59454}, {"answer": "1978", "questionId": 59456}, {"answer": "RJR", "questionId": 10307}, {"answer": "RICK CORNETT", "questionId": 10310}, {"answer": "14", "questionId": 10313}, {"answer": "MARCH 14, 2000", "questionId": 10315}, {"answer": "Jack Geeting", "questionId": 10320}, {"answer": "513-769-4782", "questionId": 10323}, {"answer": "May 1, 1959.", "questionId": 60665}, {"answer": "A. E. Schaefer", "questionId": 60666}, {"answer": "May 17.", "questionId": 60667}, {"answer": "1:30 to 4:30.", "questionId": 60668}, {"answer": "Building 16-A, Room 100.", "questionId": 60670}, {"answer": "BIOMET, INC.", "questionId": 43084}, {"answer": "Royalty Payment Form.", "questionId": 43087}, {"answer": "Dana Feldman", "questionId": 43088}, {"answer": "Vanguard - E Poly", "questionId": 43090}, {"answer": "$1,830.55", "questionId": 43094}, {"answer": "$1,109,423,19", "questionId": 43095}, {"answer": "587", "questionId": 43098}, {"answer": "45 days after the end of the calendar quarter.", "questionId": 43104}, {"answer": "01/01/2008", "questionId": 43108}, {"answer": "$252,879", "questionId": 59472}, {"answer": "$11,160", "questionId": 59473}, {"answer": "$11,160", "questionId": 59477}, {"answer": "President of the United States", "questionId": 59482}, {"answer": "$25.00", "questionId": 59485}, {"answer": "May 17.", "questionId": 59488}, {"answer": "\"RESPONSE CODE REQUEST\"", "questionId": 18532}, {"answer": "Lucy Russell", "questionId": 18535}, {"answer": "May 13, 1997", "questionId": 18537}, {"answer": "BRC.", "questionId": 18538}, {"answer": "DORAL.", "questionId": 18540}, {"answer": "1200", "questionId": 18543}, {"answer": "36", "questionId": 18547}, {"answer": "Dr.Robert Tilden - HKI Public Health Specialist.", "questionId": 59501}, {"answer": "HKI.", "questionId": 59503}, {"answer": "Vitamin A for beautiful eyes.", "questionId": 59508}, {"answer": "4", "questionId": 59504}, {"answer": "JMA stands for Junior Museum Auditorium.", "questionId": 59506}, {"answer": "Junior Museum Library.", "questionId": 59507}, {"answer": "Junior Museum Studio.", "questionId": 59510}, {"answer": "2nd floor", "questionId": 59511}, {"answer": "Activities for Junior Museum Sunday Program.", "questionId": 59516}, {"answer": "Contact Colleen Flaherty at (202) 564-5939.", "questionId": 51316}, {"answer": "2", "questionId": 51317}, {"answer": "Sandy Evalenko", "questionId": 51318}, {"answer": "Perfluorooctanoic acid.", "questionId": 51319}, {"answer": "Angela F. Hofmann.", "questionId": 51320}, {"answer": "Sandy Evalenko", "questionId": 51321}, {"answer": "5", "questionId": 59517}, {"answer": "Washington.", "questionId": 59519}, {"answer": "30 days.", "questionId": 59521}, {"answer": "30 days.", "questionId": 59523}, {"answer": "30 days.", "questionId": 59525}, {"answer": "7", "questionId": 59513}, {"answer": "PRESENTATION BOOKS", "questionId": 2178}, {"answer": "Clarence Davan.", "questionId": 2179}, {"answer": "C.D. Fleet, Jr.", "questionId": 2181}, {"answer": "Jan. 7, 1976", "questionId": 2182}, {"answer": "VI.", "questionId": 51333}, {"answer": "Page 19.", "questionId": 51334}, {"answer": "Jim Mark", "questionId": 2183}, {"answer": "7-6-76", "questionId": 2184}, {"answer": "Letter of Inquiry", "questionId": 2185}, {"answer": "$170,477", "questionId": 59526}, {"answer": "$1,474,600", "questionId": 59529}, {"answer": "$1,451,895", "questionId": 59531}, {"answer": "This is a resume.", "questionId": 59527}, {"answer": "George E. Moore", "questionId": 59528}, {"answer": "Ist Lt. Artillery.", "questionId": 59532}, {"answer": "1952", "questionId": 59533}, {"answer": "Electrical Engineering.", "questionId": 59534}, {"answer": "Harvard.", "questionId": 59536}, {"answer": "She worked as a teacher, editor, lecturer, writer, and consultant.", "questionId": 48276}, {"answer": "Household arts.", "questionId": 48263}, {"answer": "1909", "questionId": 48279}, {"answer": "Mary Swartz Rose", "questionId": 48253}, {"answer": "Leading the way in Nutrition.", "questionId": 48256}, {"answer": "Kimberly-Clark Corporation.", "questionId": 48270}, {"answer": "Post-Course Responses to Food and Nutrition Teachings.", "questionId": 59542}, {"answer": "84", "questionId": 59548}, {"answer": "8 Agreeing With", "questionId": 59549}, {"answer": "There are 9 questions relating to established economic and scientific facts.", "questionId": 59550}, {"answer": "14,235 hours.", "questionId": 51344}, {"answer": "$117,044", "questionId": 51345}, {"answer": "63,842", "questionId": 51347}, {"answer": "15,750", "questionId": 51349}, {"answer": "13,800", "questionId": 51353}, {"answer": "12-MONTH BUDGET.", "questionId": 51335}, {"answer": "Jack L. Smith, Ph.D.", "questionId": 51337}, {"answer": "$248,954.00", "questionId": 51339}, {"answer": "248954.", "questionId": 51341}, {"answer": "14,235 variable 106,423.", "questionId": 51355}, {"answer": "CSF Run Sheet", "questionId": 18592}, {"answer": "5160", "questionId": 18595}, {"answer": "72", "questionId": 18598}, {"answer": "1826. 133", "questionId": 18602}, {"answer": "1467", "questionId": 18606}, {"answer": "1230", "questionId": 18609}, {"answer": "\"RESERVATIONS AT ASPEN SQUARE\"", "questionId": 51361}, {"answer": "Mr. John L. Crum, Jr.", "questionId": 51362}, {"answer": "Preface", "questionId": 51364}, {"answer": "ix", "questionId": 51365}, {"answer": "Ebony.", "questionId": 59554}, {"answer": "36\"", "questionId": 59555}, {"answer": "Brown", "questionId": 59556}, {"answer": "Enrico Caruso.", "questionId": 59558}, {"answer": "19", "questionId": 51370}, {"answer": "33", "questionId": 51461}, {"answer": "37", "questionId": 51463}, {"answer": "38", "questionId": 51467}, {"answer": "Hazard Assessment.", "questionId": 51468}, {"answer": "38", "questionId": 51470}, {"answer": "29", "questionId": 51471}, {"answer": "Martin Miller is associated with E. F. Hutton.", "questionId": 2219}, {"answer": "Ernest S. Watts.", "questionId": 2220}, {"answer": "Mayer 111.", "questionId": 2223}, {"answer": "Mr. Ray Watkins", "questionId": 2224}, {"answer": "M. E. Woodard", "questionId": 2226}, {"answer": "Mr. Wayne Lee.", "questionId": 2228}, {"answer": "Warsaw", "questionId": 43185}, {"answer": "Orthopaedics", "questionId": 43172}, {"answer": "Netherlands", "questionId": 59573}, {"answer": "San Francisco", "questionId": 59575}, {"answer": "The Nutrition Foundation, Inc.", "questionId": 59578}, {"answer": "10017", "questionId": 59579}, {"answer": "P.O. Box 299.", "questionId": 2230}, {"answer": "Larry McGhee", "questionId": 2265}, {"answer": "Lehman Letter", "questionId": 2266}, {"answer": "December 10, 1975", "questionId": 2267}, {"answer": "Perceived Risks.", "questionId": 43190}, {"answer": "Metal wear.", "questionId": 43196}, {"answer": "The first question under 'Economic Buyer Risks' is \"What is the cost to you and your patient for using a polyethylene liner with unproven oxidative stability?\"", "questionId": 43174}, {"answer": "Page 5", "questionId": 59583}, {"answer": "Dr. William J. Darby.", "questionId": 59586}, {"answer": "Clint Collins.", "questionId": 59588}, {"answer": "159,083", "questionId": 33011}, {"answer": "671,373", "questionId": 33012}, {"answer": "Yeu-Ming Wang, Ph.D.", "questionId": 59593}, {"answer": "Molecular Interrelations of Nutrition and Cancer", "questionId": 59598}, {"answer": "713-668-9211", "questionId": 59599}, {"answer": "R. S. Beatty", "questionId": 18637}, {"answer": "11/85", "questionId": 18639}, {"answer": "11/86", "questionId": 18641}, {"answer": "R.J. Reagan", "questionId": 18642}, {"answer": "November 19, 1985.", "questionId": 18669}, {"answer": "_B11", "questionId": 18673}, {"answer": "Mktg. Planning", "questionId": 18676}, {"answer": "BUSINESS EXPENSE VOUCHER", "questionId": 18644}, {"answer": "71614", "questionId": 18651}, {"answer": "910 741-0673", "questionId": 18653}, {"answer": "Charlotte, NC", "questionId": 18660}, {"answer": "K. J. Lapiejko", "questionId": 18664}, {"answer": "04 88 0000 9070 801", "questionId": 18671}, {"answer": "978.12", "questionId": 18677}, {"answer": "09/22/97", "questionId": 18679}, {"answer": "26.", "questionId": 59604}, {"answer": "Please enter your taxpayer identifying number on Part 1 of the enclosed form and return it to us in the enclosed envelope.", "questionId": 59629}, {"answer": "Eastern Air Lines, Inc.", "questionId": 59633}, {"answer": "1929.", "questionId": 59640}, {"answer": "Warsaw Convention.", "questionId": 59641}, {"answer": "21", "questionId": 59635}, {"answer": "$28.50", "questionId": 59637}, {"answer": "$20,000", "questionId": 59642}, {"answer": "$5,000", "questionId": 59645}, {"answer": "4", "questionId": 59646}, {"answer": "$35,000", "questionId": 59648}, {"answer": "$3,000", "questionId": 59647}, {"answer": "R5012", "questionId": 43259}, {"answer": "Doug Fifolt", "questionId": 43264}, {"answer": "2/21/96", "questionId": 43277}, {"answer": "R. Farrar", "questionId": 43303}, {"answer": "21.", "questionId": 43282}, {"answer": "717", "questionId": 2300}, {"answer": "357.4836", "questionId": 2302}, {"answer": "Ralph Hettinger", "questionId": 2304}, {"answer": "Montana State University", "questionId": 2306}, {"answer": "Herbert De Vries", "questionId": 2308}, {"answer": "Blaine County", "questionId": 2310}, {"answer": "Flavor Division", "questionId": 18684}, {"answer": "Product Performance", "questionId": 18687}, {"answer": "August 2, 1977", "questionId": 2312}, {"answer": "K Street", "questionId": 2314}, {"answer": "August 2, 1977", "questionId": 2316}, {"answer": "Public Communications Committee.", "questionId": 2317}, {"answer": "R. O'Connell", "questionId": 2318}, {"answer": "R. O'Connell", "questionId": 2320}, {"answer": "R. O'Connell", "questionId": 2323}, {"answer": "16.", "questionId": 51473}, {"answer": "3", "questionId": 51474}, {"answer": "Despite", "questionId": 51475}, {"answer": "Period.", "questionId": 51476}, {"answer": "PAM", "questionId": 2325}, {"answer": "PAM", "questionId": 2327}, {"answer": "Preamble.", "questionId": 51482}, {"answer": "2015", "questionId": 51483}, {"answer": "Ammonia, Trimethylbenzenes.", "questionId": 51486}, {"answer": "October 8, 1976", "questionId": 2328}, {"answer": "Diabetes", "questionId": 2329}, {"answer": "ISRF Members", "questionId": 2330}, {"answer": "Implications arising from ISO Plenary meeting.", "questionId": 51488}, {"answer": "Approval and Use of Additives in Tobacco Products in the UK.", "questionId": 51489}, {"answer": "\"Implications arising from the LGC 'UK Protocol for Sampling Cigarettes' implemented March 1995\"", "questionId": 51490}, {"answer": "Implications arising from LGC \"UK Protocol for Sampling Cigarettes\" implemented March 1995.", "questionId": 51492}, {"answer": "Implications arising from ISO Plenary meeting.", "questionId": 51494}, {"answer": "Implications arising from ISO Plenary meeting.", "questionId": 51495}, {"answer": "Board Summary of Technology Support current activitives - attached.", "questionId": 51496}, {"answer": "Date of next meeting.", "questionId": 51497}, {"answer": "Friday 22nd September 1995.", "questionId": 51498}, {"answer": "Dr. Dourson's nomination.", "questionId": 51491}, {"answer": "Samuel M. Cohen, M.D., Ph.D.", "questionId": 51493}, {"answer": "Omaha.", "questionId": 51499}, {"answer": "402-559-8330.", "questionId": 51503}, {"answer": "Alexander Heard", "questionId": 59683}, {"answer": "Epidemiology of Nutrition.", "questionId": 59686}, {"answer": "$1,000", "questionId": 59687}, {"answer": "$30,000 U.S.", "questionId": 59688}, {"answer": "$30,000 U.S.", "questionId": 59689}, {"answer": "$41,000 Cdn.", "questionId": 59691}, {"answer": "$41,000 Cdn.", "questionId": 59690}, {"answer": "55.", "questionId": 59697}, {"answer": "V/Spodvou", "questionId": 51507}, {"answer": "V/ Spodvou", "questionId": 51509}, {"answer": "Page 2.", "questionId": 51521}, {"answer": "Assistant Administrator, Office of Chemical Safety and Pollution Prevention, EPA.", "questionId": 51525}, {"answer": "Dr. Dourson.", "questionId": 51533}, {"answer": "Approval Deadline:", "questionId": 51510}, {"answer": "5/2/95", "questionId": 51512}, {"answer": "Fundamentals of Biostatistics.", "questionId": 59698}, {"answer": "M-W-F.", "questionId": 59699}, {"answer": "Tuesday, Thursday, and Saturday.", "questionId": 59700}, {"answer": "M-W-F.", "questionId": 59701}, {"answer": "Tuesday, Thursday.", "questionId": 59702}, {"answer": "M-W-F.", "questionId": 59703}, {"answer": "Fundamentals of Epidemiology.", "questionId": 59704}, {"answer": "May 17.", "questionId": 59705}, {"answer": "15.", "questionId": 43326}, {"answer": "Economic Buyer Desires contains more number of questions (10 questions)", "questionId": 43334}, {"answer": "Economic Buyer Desires.", "questionId": 43340}, {"answer": "-0.35", "questionId": 43325}, {"answer": "1200000.", "questionId": 43331}, {"answer": "1200000.", "questionId": 43336}, {"answer": "1200000.", "questionId": 43341}, {"answer": "Current (w/A)", "questionId": 43308}, {"answer": "Longterm 5.", "questionId": 43309}, {"answer": "Y-axis of second plot represents the OCP (V vs Ag/AgCl).", "questionId": 43312}, {"answer": "0.05", "questionId": 43320}, {"answer": "Department of the Army.", "questionId": 59721}, {"answer": "Faculty in Residence.", "questionId": 60662}, {"answer": "Bureau of Nutrition", "questionId": 60663}, {"answer": "The Nutrition Foundation, Inc.", "questionId": 26953}, {"answer": "April 8, 1954", "questionId": 26954}, {"answer": "H. Callender", "questionId": 26956}, {"answer": "UNIVERSITY OF COLORADO", "questionId": 51539}, {"answer": "\"Bearings Market Shares\"", "questionId": 43350}, {"answer": "24%.", "questionId": 43358}, {"answer": "55%", "questionId": 43362}, {"answer": "Ceramic", "questionId": 43364}, {"answer": "13%", "questionId": 43372}, {"answer": "Metal", "questionId": 43375}, {"answer": "Ceramic", "questionId": 43378}, {"answer": "Polyethylene", "questionId": 43380}, {"answer": "8%.", "questionId": 43385}, {"answer": "ACCUMYN.", "questionId": 43353}, {"answer": "Mrs. Herlihy-Paoli", "questionId": 43360}, {"answer": "Earnings Capacity.", "questionId": 43368}, {"answer": "Worklife Expectancy.", "questionId": 43393}, {"answer": "090322842", "questionId": 43354}, {"answer": "Barre7 7", "questionId": 43357}, {"answer": "09.", "questionId": 43376}, {"answer": "5, 4, 3, 2, 1, X, O, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0,", "questionId": 43382}, {"answer": "0988", "questionId": 43392}, {"answer": "Schedule.", "questionId": 18786}, {"answer": "Complete.", "questionId": 18788}, {"answer": "In process.", "questionId": 18792}, {"answer": "Scheduled.", "questionId": 18797}, {"answer": "Title of the document - Relationships between specific nutrients and glandular function, with special reference to the adrenal cortex.", "questionId": 26982}, {"answer": "Project Number (Do not use this space)", "questionId": 26983}, {"answer": "Nutrition Foundation.", "questionId": 26985}, {"answer": "Public Relations Representative", "questionId": 51560}, {"answer": "Mrs. Lloyd Sundvall", "questionId": 51562}, {"answer": "56501", "questionId": 51563}, {"answer": "Ten pounds of GW granulated sugar.", "questionId": 51569}, {"answer": "5", "questionId": 51575}, {"answer": "Basic national TV placement/West Glen.", "questionId": 51580}, {"answer": "96-CV-11651", "questionId": 35201}, {"answer": "Chief of Bureau, Boston - Theo Emery", "questionId": 35202}, {"answer": "Dr. John B. Truslow.", "questionId": 59778}, {"answer": "Dr. John B. Truslow.", "questionId": 59779}, {"answer": "Randall Hall.", "questionId": 59781}, {"answer": "140", "questionId": 59782}, {"answer": "1965", "questionId": 59783}, {"answer": "USDA 597-76", "questionId": 51591}, {"answer": "HERE'S HOW EASY IT IS TO ORDER", "questionId": 59784}, {"answer": "Quantity x Price.", "questionId": 59785}, {"answer": "On the order form on the reverse simply write in the Item, Item Number, Quantity, Price and Merchandise Amount (Quantity x Price) for each item ordered.", "questionId": 59786}, {"answer": "800-331-1000.", "questionId": 59787}, {"answer": "Metropolitan Opera Guild.", "questionId": 59788}, {"answer": "48 hours.", "questionId": 59789}, {"answer": "5.18", "questionId": 43403}, {"answer": "5.18", "questionId": 43407}, {"answer": "61.", "questionId": 43417}, {"answer": "$13,001", "questionId": 43428}, {"answer": "2012.", "questionId": 43432}, {"answer": "Johnson & Johnson.", "questionId": 43437}, {"answer": "2012", "questionId": 43440}, {"answer": "5.18", "questionId": 43453}, {"answer": "300", "questionId": 43466}, {"answer": "London Interbank Offered Rate.", "questionId": 43473}, {"answer": "$2.2 billion", "questionId": 43478}, {"answer": "$15/Acre X 800 = $12,000", "questionId": 51613}, {"answer": "$15/Acre", "questionId": 51616}, {"answer": "$5,000", "questionId": 51618}, {"answer": "$5,000", "questionId": 51624}, {"answer": "Chemical is more expensive than fertilizer.", "questionId": 51626}, {"answer": "$216,000", "questionId": 51631}, {"answer": "43262", "questionId": 59806}, {"answer": "home.", "questionId": 59808}, {"answer": "FIGURE 4 -- CHANGES IN POUNDS (PER CAPITA, PER YEAR) OF COMPLEX CARBOHYDRATES CONSUMED BETWEEN 1947-49 AND 1976", "questionId": 59818}, {"answer": "September 3, 1974", "questionId": 59828}, {"answer": "212-687-4830", "questionId": 59830}, {"answer": "Microbiological Associates, Inc.", "questionId": 18883}, {"answer": "LEROY GERALD", "questionId": 18887}, {"answer": "Microbiological Associates, Inc.", "questionId": 18891}, {"answer": "88-75538", "questionId": 18897}, {"answer": "12/29/68", "questionId": 18899}, {"answer": "10", "questionId": 18901}, {"answer": "3", "questionId": 51665}, {"answer": "July 20, 1929.", "questionId": 51666}, {"answer": "Johnstown.", "questionId": 51667}, {"answer": "Johnstown Factory.", "questionId": 51668}, {"answer": "Hillsborough ditch.", "questionId": 51669}, {"answer": "91.33 ppm", "questionId": 51670}, {"answer": "Na.", "questionId": 51672}, {"answer": "115.34 ppm", "questionId": 51673}, {"answer": "1428.80", "questionId": 51674}, {"answer": "Johnstown.", "questionId": 51675}, {"answer": "San Diego.", "questionId": 59868}, {"answer": "Immediately preceding the International Congress.", "questionId": 59869}, {"answer": "British", "questionId": 59870}, {"answer": "RJ L Allen", "questionId": 59871}, {"answer": "Suggestions", "questionId": 59872}, {"answer": "New York, N.Y.  10017", "questionId": 59873}, {"answer": "Harza Engineering Company", "questionId": 18914}, {"answer": "150 s. Wacker Dr. Chicago IL 60606-4288", "questionId": 18925}, {"answer": "Chicago", "questionId": 18929}, {"answer": "Engineering.", "questionId": 18932}, {"answer": "Faber Enterprises.", "questionId": 18938}, {"answer": "55 W. Monroe Chicago IL 60603", "questionId": 18942}, {"answer": "Source", "questionId": 59886}, {"answer": "9", "questionId": 59887}, {"answer": "1976", "questionId": 59888}, {"answer": "DEPARTMENTAL INFORMATION.", "questionId": 59889}, {"answer": "Rank.", "questionId": 59891}, {"answer": "8", "questionId": 59892}, {"answer": "5.", "questionId": 59893}, {"answer": "\"Section 1-B\"", "questionId": 59896}, {"answer": "Attach Continuation sheet marked \"Section 1-B\".", "questionId": 59898}, {"answer": "ROYALTY PAYMENT FORM", "questionId": 43512}, {"answer": "Roger Emerson Jr. MD", "questionId": 43514}, {"answer": "Vanguard Knee components", "questionId": 43520}, {"answer": "Starting: 01/01/08.", "questionId": 43523}, {"answer": "06/30/08", "questionId": 43524}, {"answer": "$137.001.88", "questionId": 43527}, {"answer": "$142,813.25", "questionId": 43530}, {"answer": "Both Cooper.", "questionId": 43548}, {"answer": "0587", "questionId": 43552}, {"answer": "45 days", "questionId": 43567}, {"answer": "WESTERNCLASS OF SERVICE", "questionId": 59900}, {"answer": "NT denotes \"NLT - Cchle Nuhr Lemer\".", "questionId": 59902}, {"answer": "LC denotes \"Local Code\".", "questionId": 59903}, {"answer": "NLT - Cchle Nuhr Lemer.", "questionId": 59904}, {"answer": "yes", "questionId": 35331}, {"answer": "5", "questionId": 35332}, {"answer": "3000", "questionId": 35333}, {"answer": "5/month", "questionId": 35335}, {"answer": "\"Local IRB meeting schedule\"", "questionId": 35339}, {"answer": "140", "questionId": 49359}, {"answer": "80", "questionId": 49389}, {"answer": "205", "questionId": 49385}, {"answer": "California", "questionId": 51732}, {"answer": "Denver, Colorado.", "questionId": 51736}, {"answer": "Theodore Hesburgh, Ph.B ., S.T.D.", "questionId": 59933}, {"answer": "Emilio Daddario, Esq.", "questionId": 59936}, {"answer": "Esq.", "questionId": 59937}, {"answer": "Tooth & Co Ltd", "questionId": 59947}, {"answer": "Sydney", "questionId": 59948}, {"answer": "Head Office", "questionId": 59950}, {"answer": "Kevin O'Connell", "questionId": 59951}, {"answer": "Sydney", "questionId": 59952}, {"answer": "2001", "questionId": 59954}, {"answer": "FIGURE B.1.", "questionId": 49364}, {"answer": "FIGURE B.1.", "questionId": 49367}, {"answer": "0.65", "questionId": 49371}, {"answer": "8.8", "questionId": 49374}, {"answer": "United States", "questionId": 49378}, {"answer": "Dr. Lawrence F. Borges.", "questionId": 59953}, {"answer": "Dr. Peter L. Carlen, Dr. Michael E. Charness, Dr. Ivan Diamond, Dr. Patricia Eagon, Dr. Scott E. Geller, Dr. David M. Goldberg, Dr. Dora B. Goldstein, and Dr. David A. Greenberg.", "questionId": 59955}, {"answer": "Dr. Patricia Eagon.", "questionId": 59956}, {"answer": "Dr. David M. Goldberg.", "questionId": 59958}, {"answer": "Dora B. Goldstein.", "questionId": 59959}, {"answer": "25,000", "questionId": 59966}, {"answer": "13,566", "questionId": 59967}, {"answer": "15,000", "questionId": 59968}, {"answer": "6,600", "questionId": 59969}, {"answer": "Disorders of Mineral Metabolism.", "questionId": 47739}, {"answer": "$67.00", "questionId": 47745}, {"answer": "23 June 1982", "questionId": 47733}, {"answer": "Academic Press.", "questionId": 47757}, {"answer": "Files", "questionId": 47759}, {"answer": "Dr. W. J. Darby", "questionId": 47768}, {"answer": "1970s", "questionId": 43586}, {"answer": "BPS stands for TRI-LOCK\u00ae BPS (Bone Preservation Stem).", "questionId": 43593}, {"answer": "Age, weight, activity level, and other factors.", "questionId": 43594}, {"answer": "People with conditions limiting rehabilitation.", "questionId": 43595}, {"answer": "This is a letter.", "questionId": 59971}, {"answer": "Edwin L Deyounge.", "questionId": 59973}, {"answer": "8 or more hours.", "questionId": 59976}, {"answer": "nutritionally-balanced diet.", "questionId": 59977}, {"answer": "Arterial fat deposits.", "questionId": 59982}, {"answer": "Arterial fat deposits.", "questionId": 59983}, {"answer": "MEDICAL WORLD NEWS.", "questionId": 59985}, {"answer": "The Great Western Sugar Company.", "questionId": 51793}, {"answer": "The subject of the memorandum is \"TABLE PACK COUPONS\".", "questionId": 51800}, {"answer": "Don A. Naeve - Associate Marketing Manager", "questionId": 51801}, {"answer": "Don A. Naeve", "questionId": 51802}, {"answer": "C. R. Lloyd", "questionId": 19034}, {"answer": "10/27/88", "questionId": 19041}, {"answer": "741-4596.", "questionId": 19046}, {"answer": "Sr. Principal Process Engineer", "questionId": 19052}, {"answer": "Department Name and Location - Support Processed, Star #2.", "questionId": 19058}, {"answer": "Page 4.", "questionId": 51804}, {"answer": "HEADING", "questionId": 59997}, {"answer": "October 1.", "questionId": 59998}, {"answer": "Holland.", "questionId": 59999}, {"answer": "November 1.", "questionId": 60001}, {"answer": "Spring Meeting", "questionId": 51806}, {"answer": "Earl A. Jinkinson.", "questionId": 60014}, {"answer": "Judge Walter J. La Buy", "questionId": 60015}, {"answer": "Twice.", "questionId": 60016}, {"answer": "65 million shares.", "questionId": 60017}, {"answer": "Differentiation of Synthetic and Natural Caffeine", "questionId": 60018}, {"answer": "ALBERT B. ALLEN", "questionId": 60019}, {"answer": "Agricultural and Food Chemistry.", "questionId": 60021}, {"answer": "layman's comments on dental caries", "questionId": 60024}, {"answer": "\"MEMORANDUM\"", "questionId": 60025}, {"answer": "INTERNATIONAL SUGAR RESEARCH FOUNDATION, INC.", "questionId": 60026}, {"answer": "Management of patients with high blood fat levels and a high risk of coronary heart disease.", "questionId": 60028}, {"answer": "low cholesterol, low saturated fat diets.", "questionId": 60029}, {"answer": "Enclosure.", "questionId": 60030}, {"answer": "Five.", "questionId": 60031}, {"answer": "94%", "questionId": 63605}, {"answer": "82%", "questionId": 63606}, {"answer": "3/28/60", "questionId": 60036}, {"answer": "Charlie Clark.", "questionId": 60039}, {"answer": "Gallimycin.", "questionId": 60040}, {"answer": "04062", "questionId": 43662}, {"answer": "March 2006.", "questionId": 43665}, {"answer": "CONFIDENTIAL.", "questionId": 43678}, {"answer": "04062", "questionId": 43681}, {"answer": "ASR-XL Post Market Study", "questionId": 43667}, {"answer": "March 2006", "questionId": 43673}, {"answer": "Bill Walton.", "questionId": 60050}, {"answer": "1,200 mg.", "questionId": 60051}, {"answer": "2.0 - 3.0", "questionId": 60052}, {"answer": "8-and-one-half pounds of broccoli.", "questionId": 60053}, {"answer": "15.", "questionId": 60054}, {"answer": "Calcium", "questionId": 60055}, {"answer": "Manganese", "questionId": 60056}, {"answer": "DEC 11 1979", "questionId": 60057}, {"answer": "Greetings TOKYO JAPAN.", "questionId": 60058}, {"answer": "MUNEKA CARDS", "questionId": 60059}, {"answer": "Greetings.", "questionId": 60060}, {"answer": "GR - 4 -15", "questionId": 60061}, {"answer": "paul fallman", "questionId": 60062}, {"answer": "Paul Fallman", "questionId": 60064}, {"answer": "Biology", "questionId": 60065}, {"answer": "$9.6.2/-Estimated.", "questionId": 60066}, {"answer": "Actual", "questionId": 60067}, {"answer": "\"Schools\"", "questionId": 60063}, {"answer": "\"Doctor's Degree Programs\"", "questionId": 60072}, {"answer": "The role of Japan in the future world in economy, technology, and culture.", "questionId": 60093}, {"answer": "Corn, sweet, canned (D)", "questionId": 37230}, {"answer": "163", "questionId": 37105}, {"answer": "770", "questionId": 37119}, {"answer": "163.", "questionId": 37146}, {"answer": "31.00", "questionId": 37196}, {"answer": "770", "questionId": 37204}, {"answer": "29", "questionId": 37210}, {"answer": "5", "questionId": 37214}, {"answer": "91", "questionId": 37224}, {"answer": "ENVIRONMENT", "questionId": 60077}, {"answer": "Tsukuba Academic City", "questionId": 60079}, {"answer": "Mt. Tsukuba", "questionId": 60086}, {"answer": "Mallory/Head System Sales in the US.", "questionId": 43694}, {"answer": "$8,171,789.15", "questionId": 43695}, {"answer": "$81,717.89", "questionId": 43697}, {"answer": "$81,717.89", "questionId": 43699}, {"answer": "Greg Hartman.", "questionId": 43707}, {"answer": "587", "questionId": 43711}, {"answer": "Mr. Victor L. Johnson, Dr. Philip Ross, Dr. John L. Hickson.", "questionId": 60081}, {"answer": "Dr. Philip Ross.", "questionId": 60084}, {"answer": "1949", "questionId": 60090}, {"answer": "Mr. Victor L. Johnson", "questionId": 60095}, {"answer": "1978", "questionId": 27317}, {"answer": "1978", "questionId": 27318}, {"answer": "June 20, 1978", "questionId": 27320}, {"answer": "FASEB Bus Service operates at 10-minute intervals.", "questionId": 60089}, {"answer": "Buena Park Room 14.", "questionId": 60094}, {"answer": "Admission by official badge only.", "questionId": 60097}, {"answer": "\"Thanks to Pinnade, I move more ra turally than Leverthought possible.\"", "questionId": 43715}, {"answer": "Amelia C. Leiss.", "questionId": 60113}, {"answer": "Wayne A. Cornelius.", "questionId": 60116}, {"answer": "Vernon R. Young.", "questionId": 60121}, {"answer": "Jagdish N. Bhagwati", "questionId": 60123}, {"answer": "Jagdish N. Bhagwati", "questionId": 60125}, {"answer": "Robert E. Stickney", "questionId": 60128}, {"answer": "John W. Devanney III.", "questionId": 60130}, {"answer": "Gordon F. Bloom.", "questionId": 60132}, {"answer": "Gordon F. Bloom.", "questionId": 60134}, {"answer": "Humanities", "questionId": 60136}, {"answer": "August 17, 2017.", "questionId": 19204}, {"answer": "Smoke-Free Rule", "questionId": 19205}, {"answer": "Alan Geller", "questionId": 19208}, {"answer": "158", "questionId": 49408}, {"answer": "June 12, 1981.", "questionId": 49411}, {"answer": "Dr. Robert A. Neal.", "questionId": 49412}, {"answer": "$1,000.00", "questionId": 49414}, {"answer": "$286.50", "questionId": 49415}, {"answer": "Union Bank.", "questionId": 49416}, {"answer": "\"1000 158\"", "questionId": 49417}, {"answer": "Excess Lifetime Cancer Risk", "questionId": 19210}, {"answer": "Safety Range.", "questionId": 19212}, {"answer": "Baseline.", "questionId": 60174}, {"answer": "-6", "questionId": 60456}, {"answer": "Summary of Conclusions", "questionId": 37235}, {"answer": "Medical and Nutritional Factors", "questionId": 37240}, {"answer": "Medical and Nutritional Factors", "questionId": 37244}, {"answer": "III.", "questionId": 37247}, {"answer": "Cultural Factors", "questionId": 37250}, {"answer": "Purpose of The Visit", "questionId": 37261}, {"answer": "Purpose of The Visit", "questionId": 37264}, {"answer": "B.", "questionId": 37266}, {"answer": "D. Distribution of Report", "questionId": 37269}, {"answer": "Current year.", "questionId": 55936}, {"answer": "4", "questionId": 55937}, {"answer": "CIGFIL LIMITED", "questionId": 55932}, {"answer": "P. MALATHI", "questionId": 55933}, {"answer": "CHENNAI", "questionId": 55934}, {"answer": "70.45%", "questionId": 55935}, {"answer": "18 hours.", "questionId": 39655}, {"answer": "6", "questionId": 39642}, {"answer": "Written examinations.", "questionId": 39695}, {"answer": "74,66,805", "questionId": 55938}, {"answer": "(0)", "questionId": 55940}, {"answer": "ITC Limited", "questionId": 57570}, {"answer": "2013", "questionId": 57571}, {"answer": "REPORT AND ACCOUNTS 2013", "questionId": 57572}, {"answer": "New Car Road Fuel Efficiency.", "questionId": 52119}, {"answer": "2020", "questionId": 52132}, {"answer": "Chart 5.", "questionId": 52136}, {"answer": "Japan", "questionId": 52139}, {"answer": "New materials.", "questionId": 52142}, {"answer": "Increased use of accessories.", "questionId": 52145}, {"answer": "Japan", "questionId": 52149}, {"answer": "12/25", "questionId": 52170}, {"answer": "412-624-0873", "questionId": 52172}, {"answer": "1.412/741-8973", "questionId": 52174}, {"answer": "Battery Supply Water", "questionId": 3026}, {"answer": "Longmont.", "questionId": 3027}, {"answer": "1950.", "questionId": 3028}, {"answer": "NaCl", "questionId": 3031}, {"answer": "Fe.", "questionId": 3033}, {"answer": "Ca.", "questionId": 3034}, {"answer": "Reynolds.", "questionId": 52179}, {"answer": "1-800-777-2695.", "questionId": 52193}, {"answer": "Name, Street Address, City, State, Zip Code.", "questionId": 52196}, {"answer": "8/8/45", "questionId": 52200}, {"answer": "8/14/2000", "questionId": 52202}, {"answer": "Attach a copy of your identification.", "questionId": 52203}, {"answer": "Marlboro", "questionId": 52204}, {"answer": "Offer Restricted to Smokers 21 Years of Age or Older.", "questionId": 52205}, {"answer": "TRANSMITTAL MEMO", "questionId": 3035}, {"answer": "177.", "questionId": 3036}, {"answer": "MICHELE", "questionId": 3037}, {"answer": "MICHELE", "questionId": 3038}, {"answer": "Bayard ................ Factory", "questionId": 3054}, {"answer": "April 1, 1953.", "questionId": 3056}, {"answer": "Water for Washing Vacuum Filters, House Hot Water.", "questionId": 3057}, {"answer": "Average Sample for 1962-63 Campaign.", "questionId": 3059}, {"answer": "Sony.", "questionId": 60409}, {"answer": "USDA", "questionId": 60412}, {"answer": "3.7 lbs.", "questionId": 60413}, {"answer": "7.2 lbs.", "questionId": 60414}, {"answer": "3.7 lbs.", "questionId": 60415}, {"answer": "2.6 lbs.", "questionId": 60416}, {"answer": "Two groups.", "questionId": 60417}, {"answer": "FIRST PERIOD ENDING OCTOBER 7, 1963", "questionId": 52225}, {"answer": "\"Losses\"", "questionId": 52226}, {"answer": "4", "questionId": 52228}, {"answer": "0.029", "questionId": 52231}, {"answer": ".406", "questionId": 52234}, {"answer": "445", "questionId": 52235}, {"answer": "014", "questionId": 52236}, {"answer": "Paul Saltman", "questionId": 60420}, {"answer": "Dr. Bernard Rimland", "questionId": 60422}, {"answer": "Bill Walton", "questionId": 60423}, {"answer": "Dr. Bernard Rimland.", "questionId": 60425}, {"answer": "Bill Walton", "questionId": 60426}, {"answer": "APPENDIX V-9.", "questionId": 38063}, {"answer": "Chermai", "questionId": 38066}, {"answer": "Lada - Sweet pepper.", "questionId": 38068}, {"answer": "Destictous", "questionId": 38085}, {"answer": "259", "questionId": 38105}, {"answer": "Cocos nucifera", "questionId": 38117}, {"answer": "Sago.", "questionId": 38154}, {"answer": "Water analysis.", "questionId": 3095}, {"answer": "Boiler Water", "questionId": 3098}, {"answer": "July 1, 1964.", "questionId": 3099}, {"answer": "Sterling Factory", "questionId": 3100}, {"answer": "Boiler feed and A pan drips.", "questionId": 3101}, {"answer": "11.4", "questionId": 3103}, {"answer": "5 ppm", "questionId": 3104}, {"answer": "104 ppm", "questionId": 3107}, {"answer": "CHICKEN ENTREES.", "questionId": 60441}, {"answer": "CHICKEN FRICASSEE.", "questionId": 60443}, {"answer": "POLYNESIAN.", "questionId": 60445}, {"answer": "593-22012", "questionId": 60449}, {"answer": "\"Factory\"", "questionId": 3108}, {"answer": "River Water", "questionId": 3110}, {"answer": "Average sample for 1961-62 campaign.", "questionId": 3111}, {"answer": "CI.", "questionId": 3113}, {"answer": "Mg.", "questionId": 3114}, {"answer": "MORNING.", "questionId": 60458}, {"answer": "9.", "questionId": 60461}, {"answer": "License Agreement.", "questionId": 60462}, {"answer": "PAUL SALTMAN", "questionId": 60464}, {"answer": "AMSTAR CORPORATION", "questionId": 60465}, {"answer": "+41-38-240024", "questionId": 11345}, {"answer": "09:00 hrs.", "questionId": 11346}, {"answer": "April 12th", "questionId": 44113}, {"answer": "1940", "questionId": 44114}, {"answer": "Ken Fox.", "questionId": 44116}, {"answer": "AMSTAR and SALTMAN.", "questionId": 60506}, {"answer": "Quarterly reports.", "questionId": 60508}, {"answer": "7", "questionId": 60509}, {"answer": "The title of the chart on the right is \"CUMULATIVE EXPOSURE. YEARS\".", "questionId": 47847}, {"answer": "YEARS", "questionId": 47849}, {"answer": "13.", "questionId": 47855}, {"answer": "26.", "questionId": 47857}, {"answer": "Greek Egg Lemon Soup (1 cup)", "questionId": 60526}, {"answer": "Pork Chop Beef Stroganoff (12 oup) on Steamed Rice (H cup)", "questionId": 60529}, {"answer": "545", "questionId": 60533}, {"answer": "Peach", "questionId": 60538}, {"answer": "Approximate Calories 495", "questionId": 60541}, {"answer": "3 small.", "questionId": 60542}, {"answer": "BIOMET, INC.", "questionId": 44144}, {"answer": "Dana Feldman", "questionId": 44153}, {"answer": "587", "questionId": 44156}, {"answer": "$11,495,157.41", "questionId": 44172}, {"answer": "1/1/2011", "questionId": 44183}, {"answer": "$9,331.71", "questionId": 44188}, {"answer": "May 30, 2011.", "questionId": 44196}, {"answer": "LUNCHEON.", "questionId": 60543}, {"answer": "Tomato.", "questionId": 60544}, {"answer": "2 slices.", "questionId": 60545}, {"answer": "Five medium shrimp.", "questionId": 60546}, {"answer": "350", "questionId": 60585}, {"answer": "Fresh Fruit Compote (19 cup)", "questionId": 60587}, {"answer": "Cocktail sauce.", "questionId": 60588}, {"answer": "IMMEDIATELY.", "questionId": 47995}, {"answer": "3150", "questionId": 47996}, {"answer": "3150", "questionId": 47997}, {"answer": "1", "questionId": 47998}, {"answer": "150", "questionId": 60574}, {"answer": "1 slice.", "questionId": 60575}, {"answer": "1 slice.", "questionId": 60576}, {"answer": "American Heart Association.", "questionId": 60583}, {"answer": "Department of Internal Medicine.", "questionId": 46368}, {"answer": "Giuseppe M.C. Rosano.", "questionId": 46358}, {"answer": "Italy", "questionId": 46376}, {"answer": "Historical Note", "questionId": 60584}, {"answer": "Historical Note", "questionId": 60586}, {"answer": "5", "questionId": 60613}, {"answer": "Grants Awarded.", "questionId": 60615}, {"answer": "37", "questionId": 60617}, {"answer": "Trustees and Staff 5", "questionId": 60620}, {"answer": "1/31/95", "questionId": 52398}, {"answer": "C. J. Willard.", "questionId": 52405}, {"answer": "4-95", "questionId": 52410}, {"answer": "The subject of the approval note is \"TOW CHANGE FOR CAMEL WIDES LIGHTS\".", "questionId": 52418}, {"answer": "P. E. Woods", "questionId": 52419}, {"answer": "Descriptive Narrative of Progress.", "questionId": 60590}, {"answer": "\"2G-214 (Rl & S)\"", "questionId": 60591}, {"answer": "Summary and Evaluation of Training Program.", "questionId": 60592}, {"answer": "2G-214.", "questionId": 60593}, {"answer": "B. Maternal and Child Health", "questionId": 60599}, {"answer": "Dr. Heidbreder.", "questionId": 60600}, {"answer": "Dr. Soroker.", "questionId": 60601}, {"answer": "PPBS", "questionId": 60603}, {"answer": "\"communicable diseases\"", "questionId": 60604}, {"answer": "\"Dr. Soroker\"", "questionId": 60606}, {"answer": "7", "questionId": 60607}, {"answer": "SNEAK PREVIEW CIGARETTE ORDER FORM", "questionId": 52424}, {"answer": "David Cook.", "questionId": 52426}, {"answer": "March 4, 1996.", "questionId": 52429}, {"answer": "(910)741-2526", "questionId": 52431}, {"answer": "Feb. 14, 1996", "questionId": 52434}, {"answer": "Mr. Candy.", "questionId": 60618}, {"answer": "Dr. Coffelt.", "questionId": 60619}, {"answer": "\"piggyback VS. WOITIFURFOSS\"", "questionId": 60621}, {"answer": "30.1", "questionId": 60627}, {"answer": "35.2", "questionId": 60635}, {"answer": "274.9", "questionId": 60637}, {"answer": "Davis.", "questionId": 52438}, {"answer": "Jim Lyon", "questionId": 52439}, {"answer": "$1,900.00", "questionId": 52440}, {"answer": "Page 1.", "questionId": 52446}, {"answer": "Core-Mark & R. J. Reynolds Tobacco Co.", "questionId": 52447}, {"answer": "September 3, 1968", "questionId": 60638}, {"answer": "Page 2.", "questionId": 60643}, {"answer": "Staff development.", "questionId": 60645}, {"answer": "staff effectiveness", "questionId": 60646}, {"answer": "\"Tar\" Yield From Medium Cartridge.", "questionId": 52451}, {"answer": "\"Nicotine\" Yield From Medium Cartridge.", "questionId": 52452}, {"answer": "Puffs.", "questionId": 52453}, {"answer": "660.", "questionId": 52454}, {"answer": "Puffs.", "questionId": 52455}, {"answer": "660.", "questionId": 52456}, {"answer": "660.", "questionId": 52457}, {"answer": "660.", "questionId": 52458}, {"answer": "Dr. Henry A. Renteln", "questionId": 60650}, {"answer": "Medical Officer, Bureau of Acute Communicable Diseases.", "questionId": 60651}, {"answer": "$150", "questionId": 60657}, {"answer": "Mrs. Esther C. Spencer", "questionId": 60659}, {"answer": "26", "questionId": 60679}, {"answer": "$20,846.20", "questionId": 60681}, {"answer": "$20,846.20", "questionId": 60684}, {"answer": "$3548", "questionId": 60689}, {"answer": "7 p.m.", "questionId": 52470}, {"answer": "53232 3388", "questionId": 52471}, {"answer": "53232 3388", "questionId": 52472}, {"answer": "Venue Name: Way Of Club.", "questionId": 52473}, {"answer": "Way Of Club", "questionId": 52474}, {"answer": "Beboer (Potnam", "questionId": 52475}, {"answer": "1ober (Polnanny)", "questionId": 52476}, {"answer": "Amy Lenihan.", "questionId": 52477}, {"answer": "314/664-7638", "questionId": 52478}, {"answer": "alenihan@kba.com", "questionId": 52479}, {"answer": "Dr. Soroker.", "questionId": 60671}, {"answer": "Dr. Heidbreder", "questionId": 60672}, {"answer": "PPBS", "questionId": 60673}, {"answer": "Nov. 14, 1967", "questionId": 60674}, {"answer": "Increasing amount of sub-standard housing (see attachment #3)", "questionId": 60676}, {"answer": "Mental Health.", "questionId": 60677}, {"answer": "6.", "questionId": 52488}, {"answer": "My wife loves the 90% less second-hand smoke.", "questionId": 52489}, {"answer": "R.J. Reynolds.", "questionId": 52493}, {"answer": "A whole new world...", "questionId": 52501}, {"answer": "7/8", "questionId": 52503}, {"answer": "\"I like the no-lingering-odor part.\"", "questionId": 52504}, {"answer": "October 15, 1958.", "questionId": 60678}, {"answer": "Page 3.", "questionId": 60680}, {"answer": "JUNE 30", "questionId": 60682}, {"answer": "Friday, July 1.", "questionId": 60683}, {"answer": "Morning session on June 30 - Methods of Evaluation.", "questionId": 60685}, {"answer": "9:00-12:00", "questionId": 60687}, {"answer": "2:00 - 5:00", "questionId": 60688}, {"answer": "189.", "questionId": 46256}, {"answer": "Menopause", "questionId": 46259}, {"answer": "revert", "questionId": 46260}, {"answer": "609/924-6648", "questionId": 46263}, {"answer": "Baseline, 2 Month, 4 Month, 6 Month, 8 Month.", "questionId": 52506}, {"answer": "8 Month", "questionId": 52507}, {"answer": "6 Month", "questionId": 52508}, {"answer": "2 Month", "questionId": 52509}, {"answer": "Florence, Italy.", "questionId": 46373}, {"answer": "5102", "questionId": 46372}, {"answer": "The items whose status has not changed are:\n\n* Medical and Scientific Meeting Presentations\n* Study Tracking Update: Premarin Family of Products (August 19, 2003-September 25, 2003)\n* Rapid extranuclear signaling mechanisms and functions of the classical human progesterone receptor (invited oral presentation)\n* Functional modulation of LRP5", "questionId": 46388}, {"answer": "Zhao", "questionId": 46397}, {"answer": "Agenda for Menopausal Health Publication Management Meeting.", "questionId": 46379}, {"answer": "Florence, Italy.", "questionId": 46402}, {"answer": "PRESENTED", "questionId": 46406}, {"answer": "2", "questionId": 60704}, {"answer": "Head, Health Effects of Air Pollution Studies, Bureau of Chronic Disease.", "questionId": 60705}, {"answer": "Dr. Andie Knutson.", "questionId": 60706}, {"answer": "Wednesday, June 22.", "questionId": 60708}, {"answer": "Wednesday, June 22.", "questionId": 60709}, {"answer": "2:00 - 5:00", "questionId": 60710}, {"answer": "2:00 - 5:00", "questionId": 60711}, {"answer": "Mission of Survey Teams.", "questionId": 60714}, {"answer": "Dr. Frank B. Berry.", "questionId": 60715}, {"answer": "9:00.", "questionId": 60717}, {"answer": "10:10", "questionId": 60718}, {"answer": "12:00", "questionId": 60719}, {"answer": "3:30 PM", "questionId": 60720}, {"answer": "116-R019.", "questionId": 36146}, {"answer": "State of Missouri", "questionId": 36148}, {"answer": "Jefferson City", "questionId": 36150}, {"answer": "$14,292", "questionId": 36156}, {"answer": "2,836", "questionId": 36158}, {"answer": "700", "questionId": 36160}, {"answer": "1,000", "questionId": 36162}, {"answer": "Saturday, July 2.", "questionId": 60725}, {"answer": "9:00", "questionId": 60726}, {"answer": "Those desiring credit.", "questionId": 60727}, {"answer": "Page 2.", "questionId": 60728}, {"answer": "Relationship.", "questionId": 60730}, {"answer": "Dr. Marquez.", "questionId": 60751}, {"answer": "HOSPITAL INFANTIL DE MEXICO", "questionId": 60753}, {"answer": "162", "questionId": 60754}, {"answer": "MEXICO 7, D. F.", "questionId": 60755}, {"answer": "252.", "questionId": 52566}, {"answer": "RJR and JJTI.", "questionId": 52569}, {"answer": "Program 252.", "questionId": 52572}, {"answer": "Buddy Blackburn.", "questionId": 52573}, {"answer": "Hal Guess.", "questionId": 52575}, {"answer": "To produce two Part 2 blends for shipment.", "questionId": 52576}, {"answer": "Kathleen", "questionId": 60776}, {"answer": "Dottie.", "questionId": 60777}, {"answer": "Hope to see you soon.", "questionId": 60779}, {"answer": "Before.", "questionId": 60780}, {"answer": "Paul Naney.", "questionId": 60818}, {"answer": "Paul Naney.", "questionId": 60819}, {"answer": "Minutes From November's Menopausal Health Publication Management Meeting.", "questionId": 60824}, {"answer": "3", "questionId": 60828}, {"answer": "Community hospitals.", "questionId": 60829}, {"answer": "Determined capability to modify 'tar' and nicotine with REST.", "questionId": 3486}, {"answer": "ATTACHMENT #3", "questionId": 60831}, {"answer": "1960", "questionId": 60832}, {"answer": "607.", "questionId": 60833}, {"answer": "14", "questionId": 60835}, {"answer": "29,359.", "questionId": 60836}, {"answer": "1960", "questionId": 60837}, {"answer": "U.S.", "questionId": 60838}, {"answer": "40", "questionId": 60839}, {"answer": "EXHIBIT - A", "questionId": 60845}, {"answer": "+33%", "questionId": 60849}, {"answer": "American.", "questionId": 60850}, {"answer": "American Heart Association.", "questionId": 60851}, {"answer": "Page number is 4.", "questionId": 60853}, {"answer": "1. How can planning advance the preventive approach to health care delivery?", "questionId": 60867}, {"answer": "Table 2.", "questionId": 60854}, {"answer": "Away From Home.", "questionId": 60855}, {"answer": "The symbol * indicates a statistically significant difference between the home and away values.", "questionId": 60856}, {"answer": "31.9", "questionId": 60857}, {"answer": "4.4.", "questionId": 60858}, {"answer": "12.8", "questionId": 60859}, {"answer": "Stroke Guide.", "questionId": 60866}, {"answer": "8/15/75", "questionId": 60869}, {"answer": "Three.", "questionId": 60870}, {"answer": "2", "questionId": 60873}, {"answer": "Heart Association program.", "questionId": 60875}, {"answer": "Heart Association volunteers and staff.", "questionId": 60876}, {"answer": "Four.", "questionId": 60882}, {"answer": "Lack of knowledge.", "questionId": 60883}, {"answer": "Evaluation of food mixtures, nutrient addition to staple foods, and nutritional improvement of locally available foods.", "questionId": 60884}, {"answer": "(3) Nutritional improvement of locally available foods.", "questionId": 60886}, {"answer": "There are 3 priorities on the page.", "questionId": 60887}, {"answer": "11/20196", "questionId": 52691}, {"answer": "G. N. Kuruc, Jr.", "questionId": 52693}, {"answer": "11/20196", "questionId": 52698}, {"answer": "2089", "questionId": 52700}, {"answer": "292677", "questionId": 52703}, {"answer": "Table 3.", "questionId": 60888}, {"answer": "16%", "questionId": 60889}, {"answer": "16%", "questionId": 60894}, {"answer": "6%", "questionId": 60895}, {"answer": "1.4 : 1", "questionId": 60898}, {"answer": "MFA.", "questionId": 60899}, {"answer": "Not specified.", "questionId": 60900}, {"answer": "11 facts.", "questionId": 3551}, {"answer": "SHORT AND SWEET SUGAR FACTS", "questionId": 3553}, {"answer": "97 percent.", "questionId": 3556}, {"answer": "Alphabet.", "questionId": 60901}, {"answer": "FUND RAISING ADVISORY & POLICY COMMITTEE", "questionId": 60917}, {"answer": "1975", "questionId": 60918}, {"answer": "Elliot Rapaport, M.D.", "questionId": 60919}, {"answer": "The underlined text is \"Testified before Health Appropriations Subcommittee of the U.S. Senate\".", "questionId": 60920}, {"answer": "December 1974", "questionId": 60921}, {"answer": "June 1975", "questionId": 60922}, {"answer": "Page 2.", "questionId": 60926}, {"answer": "World food shortages.", "questionId": 60927}, {"answer": "463591", "questionId": 60939}, {"answer": "463591", "questionId": 60940}, {"answer": "4.95", "questionId": 60941}, {"answer": "0.00", "questionId": 60942}, {"answer": "463591", "questionId": 60943}, {"answer": "0.5", "questionId": 60946}, {"answer": "79 GARDEN ST ., CAMBRIDGE, MA 02138", "questionId": 60947}, {"answer": "Flo Feuerborn", "questionId": 60948}, {"answer": "Flo Feuerborn", "questionId": 60950}, {"answer": "Dr. Shank.", "questionId": 60951}, {"answer": "yellow copies", "questionId": 60952}, {"answer": "200.", "questionId": 43056}, {"answer": "200.", "questionId": 43058}, {"answer": "-70.", "questionId": 43059}, {"answer": "-70.", "questionId": 43061}, {"answer": "200.", "questionId": 43063}, {"answer": "200.", "questionId": 43065}, {"answer": "-70.", "questionId": 43066}, {"answer": "-70.", "questionId": 43067}, {"answer": "PENELOPE KUPSINEL", "questionId": 60980}, {"answer": "communication", "questionId": 60984}, {"answer": "DR. MANUEL MORANTE", "questionId": 60986}, {"answer": "DR. ROBERT E. SHANK", "questionId": 60987}, {"answer": "PERU", "questionId": 60988}, {"answer": "SAN ISIDRO", "questionId": 60989}, {"answer": "UNABLE RETURN LIMA SOON", "questionId": 60990}, {"answer": "Haucy Carlile", "questionId": 60991}, {"answer": "Proper identification.", "questionId": 60994}, {"answer": "\"western training laboratory\"", "questionId": 36410}, {"answer": "Tahoe Alumni Center.", "questionId": 36412}, {"answer": "Diane Clark", "questionId": 61002}, {"answer": "Diane Clark", "questionId": 61003}, {"answer": "Accounting Dept.", "questionId": 61004}, {"answer": "Diane Clark.", "questionId": 61005}, {"answer": "COLLEGE CALENDAR", "questionId": 20073}, {"answer": "98.", "questionId": 44699}, {"answer": "https://www.industrydocuments.ucsf.edu/", "questionId": 44674}, {"answer": "AA, AB, AC, AD, AE, AF, AG, AH, AI, AJ, AK.", "questionId": 44677}, {"answer": "AA, AB, AC, AD.", "questionId": 44679}, {"answer": "AA", "questionId": 44683}, {"answer": "89.", "questionId": 44696}, {"answer": "587", "questionId": 44678}, {"answer": "Roger Emerson Jr.", "questionId": 44680}, {"answer": "Dallas.", "questionId": 44681}, {"answer": "Dallas, TX", "questionId": 44682}, {"answer": "Vanguard Knee components", "questionId": 44686}, {"answer": "402", "questionId": 44689}, {"answer": "11/15/2007", "questionId": 44695}, {"answer": "119532.13", "questionId": 44701}, {"answer": "Roger Emerson Jr. MD.", "questionId": 44706}, {"answer": "17-Oct-2007", "questionId": 44711}, {"answer": "\"Page\"", "questionId": 36489}, {"answer": "California", "questionId": 36494}, {"answer": "Yes.", "questionId": 61081}, {"answer": "Yes.", "questionId": 61082}, {"answer": "No.", "questionId": 61083}, {"answer": "Yes.", "questionId": 61084}, {"answer": "OFFICIAL BALLOT", "questionId": 61085}, {"answer": "Please seal and enclose in the larger envelope.", "questionId": 61086}, {"answer": "larger envelope", "questionId": 61087}, {"answer": "seal and enclose", "questionId": 61088}, {"answer": "Signed.", "questionId": 61089}, {"answer": "Dr. Anita Pepper", "questionId": 61090}, {"answer": "Dr. Anita Pepper", "questionId": 61091}, {"answer": "63110", "questionId": 61093}, {"answer": "Letter.", "questionId": 61101}, {"answer": "DR. FRED KERN, JR.", "questionId": 61102}, {"answer": "ROBERT. E. SHANK, M.D.", "questionId": 61104}, {"answer": "ASPEN", "questionId": 61106}, {"answer": "6.05", "questionId": 44723}, {"answer": "INDICATIONS FOR IMPLANTATION", "questionId": 44725}, {"answer": "65.", "questionId": 44736}, {"answer": "7 + 6 * 7 = 49", "questionId": 44740}, {"answer": "28", "questionId": 44752}, {"answer": "44", "questionId": 44766}, {"answer": "Elective.", "questionId": 44770}, {"answer": "28", "questionId": 44756}, {"answer": "14", "questionId": 44763}, {"answer": "Chicago.", "questionId": 36532}, {"answer": "Dose (mg/kg)", "questionId": 61115}, {"answer": "Molecular weight.", "questionId": 61116}, {"answer": "Numbers.", "questionId": 61117}, {"answer": "H. P. Christensen", "questionId": 3794}, {"answer": "Colorado.", "questionId": 3797}, {"answer": "Eaton Rotary Club", "questionId": 3799}, {"answer": "Hiroshi Tateyama", "questionId": 3803}, {"answer": "H. L. Brooks.", "questionId": 3804}, {"answer": "36.39", "questionId": 61140}, {"answer": "mg/100 ml", "questionId": 61141}, {"answer": "1972", "questionId": 61143}, {"answer": "30", "questionId": 61144}, {"answer": "30, 25, 20, 15, 10, 5, 0.", "questionId": 61145}, {"answer": "300.", "questionId": 61146}, {"answer": "C. P. Stewart", "questionId": 61148}, {"answer": "meeting you", "questionId": 61150}, {"answer": "Students", "questionId": 61151}, {"answer": "C. P. Stewart", "questionId": 61152}, {"answer": "Saturday.", "questionId": 61153}, {"answer": "Dr. A. Stolman.", "questionId": 61154}, {"answer": "Dr A. Stolman.", "questionId": 61155}, {"answer": "V - State Director", "questionId": 3812}, {"answer": "Dave Claus.", "questionId": 3818}, {"answer": "Modular Fixed-Bearing Total Knee.", "questionId": 44767}, {"answer": "Less post/spine impingement.", "questionId": 44771}, {"answer": "139.", "questionId": 44783}, {"answer": "Five reoperations.", "questionId": 44790}, {"answer": "September 1, 2005.", "questionId": 44805}, {"answer": "2005", "questionId": 44765}, {"answer": "F.S. Stare", "questionId": 3823}, {"answer": "1971", "questionId": 3825}, {"answer": "1975.", "questionId": 3831}, {"answer": "1973", "questionId": 61174}, {"answer": "HOTEL MUEHLEBACH", "questionId": 61177}, {"answer": "KANSAS CITY", "questionId": 61178}, {"answer": "APRIL 24, 25, & 26, 1973", "questionId": 61179}, {"answer": "NUTRITION TODAY", "questionId": 61180}, {"answer": "Janet C. Clark", "questionId": 61182}, {"answer": "I. Breast Cancer Paper.", "questionId": 61186}, {"answer": "III.", "questionId": 61188}, {"answer": "IV. Timeline Update and Review.", "questionId": 61189}, {"answer": "DWRITE 067402", "questionId": 61191}, {"answer": "Jack Edson.", "questionId": 3848}, {"answer": "Mountain States Telephone Company", "questionId": 3849}, {"answer": "President", "questionId": 3850}, {"answer": "730 Fairlane", "questionId": 3851}, {"answer": "GEORGE.", "questionId": 61197}, {"answer": "25.", "questionId": 61198}, {"answer": "GEORGE.", "questionId": 61199}, {"answer": "COMMITTEE ON COMMUNITY NUTRITION", "questionId": 61200}, {"answer": "Henrietta Becker.", "questionId": 61201}, {"answer": "Virginia Daly.", "questionId": 61202}, {"answer": "Marie C. Harrington.", "questionId": 61204}, {"answer": "Marie C. Harrington.", "questionId": 61205}, {"answer": "Dr. Melvin Tess.", "questionId": 61206}, {"answer": "21007", "questionId": 61207}, {"answer": "3728 078330 21007", "questionId": 61208}, {"answer": "March 9-10, 1977 San Diego, California.", "questionId": 61216}, {"answer": "March 9-10, 1977", "questionId": 61217}, {"answer": "San Diego, California", "questionId": 61218}, {"answer": "8:00 A.M. - 8:30 A.M.", "questionId": 61219}, {"answer": "1:45-2:15 P.M.", "questionId": 61220}, {"answer": "[Luncheon]", "questionId": 61221}, {"answer": "Chapel Hill.", "questionId": 61222}, {"answer": "Jack licGee", "questionId": 61223}, {"answer": "$4.50", "questionId": 62643}, {"answer": "Dr. Robert E. Shank.", "questionId": 62644}, {"answer": "Washington University.", "questionId": 62636}, {"answer": "Travel expense report.", "questionId": 62637}, {"answer": "Rockton, IL", "questionId": 62638}, {"answer": "Oct. 14, 1975.", "questionId": 62639}, {"answer": "Oct. 15, 1975.", "questionId": 62640}, {"answer": "October 15, 1975.", "questionId": 62641}, {"answer": "Thomas P. Schmalzried, M.D.", "questionId": 44832}, {"answer": "Stanford University.", "questionId": 44834}, {"answer": "\"The Mechanism of Loosening of Cemented Acetabular Components in Total Hip Arthroplasty: Analysis of Specimens Retrieved at Autopsy\"", "questionId": 44837}, {"answer": "CAMPBELL BILLING BREAKDOWN", "questionId": 44861}, {"answer": "$168,599.51", "questionId": 44924}, {"answer": "$84,293.09", "questionId": 44935}, {"answer": "$265,455.10", "questionId": 44947}, {"answer": "$12,562.50", "questionId": 44868}, {"answer": "852", "questionId": 36670}, {"answer": "741.", "questionId": 36671}, {"answer": "44", "questionId": 36673}, {"answer": "18,700", "questionId": 36674}, {"answer": "5,560", "questionId": 36675}, {"answer": "97,600", "questionId": 36676}, {"answer": "468,000", "questionId": 36677}, {"answer": "63,500", "questionId": 36678}, {"answer": "410.", "questionId": 36679}, {"answer": "5,300", "questionId": 36680}, {"answer": "Newark, NEW JERSEY", "questionId": 61249}, {"answer": "Joseph Andrews", "questionId": 61251}, {"answer": "Dayton, OHIO.", "questionId": 61252}, {"answer": "877-7620.", "questionId": 61254}, {"answer": "877-3115.", "questionId": 61255}, {"answer": "Gary Burghoff's Restaurant.", "questionId": 61257}, {"answer": "FREE.", "questionId": 61260}, {"answer": "July 28_19 82", "questionId": 61262}, {"answer": "$574.49", "questionId": 61263}, {"answer": "Union Bank.", "questionId": 61264}, {"answer": "1557", "questionId": 61265}, {"answer": "Memorandum", "questionId": 44873}, {"answer": "DePuy.", "questionId": 44878}, {"answer": "Jeff Nycz.", "questionId": 44881}, {"answer": "Alternate Bearing - Project Summary", "questionId": 44884}, {"answer": "10-31-97", "questionId": 44899}, {"answer": "EXHIBIT DATE: Q-3013", "questionId": 44904}, {"answer": "This is a bulletin.", "questionId": 61277}, {"answer": "COUNCIL ON FOODS AND NUTRITION", "questionId": 61278}, {"answer": "1970", "questionId": 61281}, {"answer": "Last line on the page: \"All Rights Reserved\"", "questionId": 61284}, {"answer": "1955", "questionId": 61285}, {"answer": "1955", "questionId": 61286}, {"answer": "Commerce Clearing House, Inc.", "questionId": 61287}, {"answer": "FOOD DRUG COSMETIC LAW JOURNAL", "questionId": 61288}, {"answer": "October, 1955 Issue", "questionId": 61289}, {"answer": "WILLIAM L. STRAUSS & SON TRAVEL AGENCY", "questionId": 61291}, {"answer": "$212 - 644-1250", "questionId": 61292}, {"answer": "American Airlines", "questionId": 61294}, {"answer": "February 26th, 1976", "questionId": 61295}, {"answer": "American Airlines - February 26th, 1976", "questionId": 61297}, {"answer": "March 1st.", "questionId": 61298}, {"answer": "May 29th, 1930.", "questionId": 44916}, {"answer": "Minutes.", "questionId": 44918}, {"answer": "Foster.", "questionId": 44927}, {"answer": "Miscellaneous.", "questionId": 44938}, {"answer": "Edgar Matters.", "questionId": 44940}, {"answer": "There are 7 points in the agenda.", "questionId": 44942}, {"answer": "Chicago.", "questionId": 44946}, {"answer": "\"Mr. Bartlett's proposal\"", "questionId": 44952}, {"answer": "Maui.", "questionId": 61307}, {"answer": "Famous Polynesian Seafood.", "questionId": 61308}, {"answer": "\"Free lunch\" - \"GET IN THE WHIRL\"", "questionId": 61309}, {"answer": "Nagamine camera and photo shop.", "questionId": 61310}, {"answer": "Happy Hour 3:30-6pm.", "questionId": 61311}, {"answer": "Ocean Terrace.", "questionId": 61312}, {"answer": "\"LUAU\"", "questionId": 61343}, {"answer": "Jewels.", "questionId": 61346}, {"answer": "WHALER'S MARKET PLACE", "questionId": 61357}, {"answer": "\"Whaler's Market Place\"", "questionId": 61361}, {"answer": "Stancin's Art Galleries.", "questionId": 61363}, {"answer": "Wednesday.", "questionId": 61364}, {"answer": "\"The Italian\"", "questionId": 61365}, {"answer": "336660", "questionId": 18709}, {"answer": "Amy", "questionId": 18713}, {"answer": "May 28, 1996.", "questionId": 18718}, {"answer": "103.", "questionId": 36798}, {"answer": "VITAMIN C IN FOODS", "questionId": 36801}, {"answer": "Harry Heimoff.", "questionId": 61377}, {"answer": "Malcolm Moran.", "questionId": 61378}, {"answer": "Molokai Mule Trail Tour.", "questionId": 61381}, {"answer": "Jose's Mexican Restaurant.", "questionId": 61383}, {"answer": "Gold set with 49 points of fine full cut diamonds.", "questionId": 61384}, {"answer": "Accumulated losses: 1271.", "questionId": 20420}, {"answer": "1271.", "questionId": 20421}, {"answer": "BROKING", "questionId": 20423}, {"answer": "3 1 5 6.", "questionId": 20426}, {"answer": "O.", "questionId": 20427}, {"answer": "6720 Bertner Avenue, Houston, TX 77030-2697", "questionId": 46400}, {"answer": "4", "questionId": 46395}, {"answer": "011-39-06-660-581", "questionId": 46398}, {"answer": "Giuseppe M.C. Rosano, MD, PhD", "questionId": 46410}, {"answer": "1923 to 1947.", "questionId": 36824}, {"answer": "1810", "questionId": 36840}, {"answer": "1307", "questionId": 36845}, {"answer": "1307", "questionId": 36849}, {"answer": "67", "questionId": 36852}, {"answer": "400", "questionId": 36856}, {"answer": "1923.", "questionId": 36865}, {"answer": "1810", "questionId": 36869}, {"answer": "1932.", "questionId": 36870}, {"answer": "Lahaina's \"Ring Lady,\" and her husband Tom.", "questionId": 61414}, {"answer": "Menehune.", "questionId": 61415}, {"answer": "$12.50.", "questionId": 61416}, {"answer": "Monday.", "questionId": 61418}, {"answer": "Cinema 1 & 2.", "questionId": 61419}, {"answer": "ISLAND", "questionId": 61420}, {"answer": "Page 30.", "questionId": 61421}, {"answer": "November 1978", "questionId": 61423}, {"answer": "Menehune T-shirt.", "questionId": 61424}, {"answer": "Great Escape Vacations.", "questionId": 61425}, {"answer": "Liliana", "questionId": 61428}, {"answer": "The title of the story on the left half of the page is \"Quilting Lesson\".", "questionId": 61429}, {"answer": "$67.", "questionId": 61430}, {"answer": "Islander Pacific Resorts.", "questionId": 61432}, {"answer": "CG721T117PB", "questionId": 36842}, {"answer": "2,670.39", "questionId": 36851}, {"answer": "St. Louis, Missouri, June 9, 1961.", "questionId": 36875}, {"answer": "\"Lindell & Skinker Blvds ., St. Louis 30, Missouri\"", "questionId": 36879}, {"answer": "2,670.39", "questionId": 36890}, {"answer": "1,581.32", "questionId": 36892}, {"answer": "265.52", "questionId": 36895}, {"answer": "265.52", "questionId": 36900}, {"answer": "$293.81", "questionId": 36902}, {"answer": "Washington University.", "questionId": 36912}, {"answer": "December 31, 1943", "questionId": 45047}, {"answer": "LAMBORN & COMPANY, Inc.", "questionId": 45049}, {"answer": "New York", "questionId": 45054}, {"answer": "December 31, 1943", "questionId": 45058}, {"answer": "1943", "questionId": 45061}, {"answer": "December", "questionId": 45063}, {"answer": "(Not Copyrighted)", "questionId": 45064}, {"answer": "New York.", "questionId": 45066}, {"answer": "There are 14 bullet points.", "questionId": 45072}, {"answer": "The agenda is prepared for a directors' meeting.", "questionId": 45074}, {"answer": "Thursday, August 1st, 1929.", "questionId": 45077}, {"answer": "Minutos.", "questionId": 45081}, {"answer": "Abuse of Resales.", "questionId": 45084}, {"answer": "Abuse of Resales.", "questionId": 45087}, {"answer": "Storage in a buyer's warehouse not the customer of the refiner so storing.", "questionId": 45088}, {"answer": "Page 1 of 2", "questionId": 45075}, {"answer": "DePuy.", "questionId": 45078}, {"answer": "WOMAC.", "questionId": 45083}, {"answer": "772", "questionId": 45089}, {"answer": "Page 1 of 2", "questionId": 45091}, {"answer": "2", "questionId": 45092}, {"answer": "004127263", "questionId": 45094}, {"answer": "24", "questionId": 45095}, {"answer": "Dr. Johnson-Johmon.", "questionId": 45097}, {"answer": "2003", "questionId": 45098}, {"answer": "Hip.", "questionId": 45101}, {"answer": "According to the instructions, the information furnished will be held in strict confidence.", "questionId": 45116}, {"answer": "None.", "questionId": 45121}, {"answer": "Pain.", "questionId": 45125}, {"answer": "Pain.", "questionId": 45353}, {"answer": "Department of Clinical Research, DePuy a Johnson & Johnson Company.", "questionId": 45359}, {"answer": "004.", "questionId": 45363}, {"answer": "46581", "questionId": 45367}, {"answer": "5", "questionId": 45379}, {"answer": "5", "questionId": 45383}, {"answer": "Joint stiffness.", "questionId": 45130}, {"answer": "Cebu City", "questionId": 36930}, {"answer": "Calo-teinhydrate Fat cium IronAmine-/flavin1/ Niacin1/C.", "questionId": 36935}, {"answer": "Snacks outside Mess.", "questionId": 36940}, {"answer": "Armed Forces of the Philippines.", "questionId": 36955}, {"answer": "1957", "questionId": 36958}, {"answer": "33251871.9", "questionId": 36945}, {"answer": "20", "questionId": 36946}, {"answer": "101354.", "questionId": 36948}, {"answer": "EXPRESS MAIL SERVICE", "questionId": 61512}, {"answer": "2012.", "questionId": 61513}, {"answer": "Time in: 11:00 AM.", "questionId": 61514}, {"answer": "$5.90", "questionId": 61515}, {"answer": "5.90", "questionId": 61516}, {"answer": "DR. WILLIAM J. DARBY.", "questionId": 61517}, {"answer": "DR. WILLIAM J. DARBY", "questionId": 61518}, {"answer": "4770545", "questionId": 61519}, {"answer": "MR. RICHARD STALVEY", "questionId": 61520}, {"answer": "$5.90", "questionId": 61521}, {"answer": "To attend the MEND Symposium.", "questionId": 36942}, {"answer": "TDY.", "questionId": 36953}, {"answer": "May 10, 1962.", "questionId": 36962}, {"answer": "N ODS, Washington 25, D.C.", "questionId": 36968}, {"answer": "USA Med R&D Command.", "questionId": 37009}, {"answer": "Pay Regular statement.", "questionId": 61523}, {"answer": "The employer is The Nutrition Foundation, Inc.", "questionId": 61524}, {"answer": "10017", "questionId": 61526}, {"answer": "1037.34", "questionId": 61527}, {"answer": "80.00", "questionId": 61528}, {"answer": "15.25", "questionId": 61529}, {"answer": "WASH.", "questionId": 61530}, {"answer": "Pay statement.", "questionId": 61532}, {"answer": "The employer is The Nutrition Foundation, Inc.", "questionId": 61533}, {"answer": "10017", "questionId": 61535}, {"answer": "$3333.00", "questionId": 61536}, {"answer": "$15.20", "questionId": 61537}, {"answer": "$22.00.", "questionId": 61538}, {"answer": "$22.00.3/212", "questionId": 61539}, {"answer": "The values in the y-axis depict the percentage weight change in the male albino rats.", "questionId": 36965}, {"answer": "Time in days.", "questionId": 36966}, {"answer": "280 gm", "questionId": 36967}, {"answer": "12", "questionId": 36971}, {"answer": "100.", "questionId": 36976}, {"answer": "10", "questionId": 36978}, {"answer": "Mr. Anthony B. Kenkel", "questionId": 45159}, {"answer": "Room 347", "questionId": 45160}, {"answer": "49", "questionId": 45161}, {"answer": "MANA TI SUGAR COMPANY", "questionId": 45164}, {"answer": "185,000 shares.", "questionId": 45719}, {"answer": "JANUARY 27, 1944", "questionId": 45166}, {"answer": "DR. ROBERT C. HOCKETT", "questionId": 45168}, {"answer": "Sugar Research Foundation, Inc.", "questionId": 45171}, {"answer": "Scientific Director of the Sugar Research Foundation, Inc.", "questionId": 45172}, {"answer": "New York", "questionId": 45173}, {"answer": "DELIVERED BEFORE THE NATIONAL MILL OWNERS AND CANE PLANTERS ASSOCIATIONS OF HAVANA, CUBA.", "questionId": 45174}, {"answer": "Diet, industry.", "questionId": 45175}, {"answer": "Survival analysis.", "questionId": 43171}, {"answer": "99.4", "questionId": 43260}, {"answer": "36", "questionId": 43268}, {"answer": "30.", "questionId": 43271}, {"answer": "Years.", "questionId": 43275}, {"answer": "Years.", "questionId": 43276}, {"answer": "1953", "questionId": 61563}, {"answer": "New York.", "questionId": 61564}, {"answer": "49 West 49th Street.", "questionId": 61565}, {"answer": "MAY", "questionId": 45180}, {"answer": "AMERICAN HOME had the highest circulation for the month of May with 1,975,492.", "questionId": 45185}, {"answer": "\"Baby Takes a Bath\"", "questionId": 45191}, {"answer": "\"AMERICAN HOME\" had the lowest circulation for the month of May with 1,975,492.", "questionId": 45195}, {"answer": "AMERICAN HOME.", "questionId": 45198}, {"answer": "2,317,785", "questionId": 45205}, {"answer": "\"Washing Pile Fabrics\" had the highest circulation with 6,850,837.", "questionId": 45211}, {"answer": "EVERYWOMAN'S MAGAZINE", "questionId": 45215}, {"answer": "MOTION PICTURES had the maximum number of photos with 309,050.", "questionId": 45223}, {"answer": "247,090", "questionId": 45231}, {"answer": "Table III.", "questionId": 61569}, {"answer": "8 patients.", "questionId": 61570}, {"answer": "63", "questionId": 61571}, {"answer": "Chronic Glomerulonephritis", "questionId": 61572}, {"answer": "Female", "questionId": 61573}, {"answer": "25", "questionId": 61574}, {"answer": "55", "questionId": 61575}, {"answer": "5.9", "questionId": 61577}, {"answer": "MR. DARBY WILLIAM J.", "questionId": 61584}, {"answer": "06-30-72", "questionId": 61587}, {"answer": "WASHINGTON, D.C.", "questionId": 61590}, {"answer": "2 - COVERED (Regular & Optional)", "questionId": 61591}, {"answer": "VETERAN PREFERENCE - NO.", "questionId": 61592}, {"answer": "352 TERMINATION-EXPITATION OF APPOINTMENT.", "questionId": 61593}, {"answer": "1-COVERED (Regular coly declined Optional)", "questionId": 61595}, {"answer": "Saturday, April 27, 1985.", "questionId": 61620}, {"answer": "THE STANFORD COURT.", "questionId": 61622}, {"answer": "THE BOARD OF VISITORS", "questionId": 61623}, {"answer": "UNIVERSITY of CALIFORNIA", "questionId": 61624}, {"answer": "HEIDELBERG", "questionId": 61625}, {"answer": "1950-1958", "questionId": 61626}, {"answer": "1ST SESSION", "questionId": 61631}, {"answer": "Mr. WOLVERTON", "questionId": 61632}, {"answer": "01/03/00", "questionId": 53442}, {"answer": "WINSTON Buy 2 Get 1 Free", "questionId": 53443}, {"answer": "Yes.", "questionId": 53444}, {"answer": "20", "questionId": 53445}, {"answer": "$14.00", "questionId": 53446}, {"answer": "\"Must add live pack and B1G1F to sleeve.\"", "questionId": 53449}, {"answer": "\"Product prebanded as B1G1F. Must add live pack and B1G1F to sleeve.\"", "questionId": 53455}, {"answer": "Joseph F. Abbott.", "questionId": 45280}, {"answer": "3", "questionId": 12552}, {"answer": "Moscow.", "questionId": 12557}, {"answer": "57 6.", "questionId": 20755}, {"answer": "01", "questionId": 20756}, {"answer": "31 March 2011.", "questionId": 20758}, {"answer": "26443932.", "questionId": 20759}, {"answer": "450", "questionId": 20761}, {"answer": "R.V.K.M. SURYARAU.", "questionId": 20763}, {"answer": "NOONOO.", "questionId": 20771}, {"answer": "15930932.", "questionId": 20774}, {"answer": "9 9 7 4.", "questionId": 20779}, {"answer": "2005-2006.", "questionId": 4374}, {"answer": "Jan.", "questionId": 4376}, {"answer": "2006.", "questionId": 4379}, {"answer": "\"HSB Studies start in 2006.\"", "questionId": 4381}, {"answer": "2006.", "questionId": 4385}, {"answer": "Richard M. Cooper", "questionId": 12580}, {"answer": "Suzanne Jabbour", "questionId": 12582}, {"answer": "7852843727", "questionId": 12585}, {"answer": "EMMR.", "questionId": 12588}, {"answer": "Monday.", "questionId": 4399}, {"answer": "Research & Development", "questionId": 53554}, {"answer": "R&D Operations Support - Library", "questionId": 53556}, {"answer": "Janet Wheeler.", "questionId": 53558}, {"answer": "Page 16.", "questionId": 53559}, {"answer": "Yes.", "questionId": 53562}, {"answer": "Yes.", "questionId": 53565}, {"answer": "Johnson &Johnson company", "questionId": 46467}, {"answer": "01 08 03", "questionId": 46471}, {"answer": "01 08 03", "questionId": 46475}, {"answer": "Left.", "questionId": 46479}, {"answer": "89DS.", "questionId": 46482}, {"answer": "Hours", "questionId": 61758}, {"answer": "1500.", "questionId": 61759}, {"answer": "1500.", "questionId": 61760}, {"answer": "Delivery.", "questionId": 4430}, {"answer": "Delivery.", "questionId": 4433}, {"answer": "PHYSIOLOGICAL WEIGHT GAIN PATTERN DURING PREGNANCY.", "questionId": 37209}, {"answer": "Dr. Robert Shank", "questionId": 29023}, {"answer": "24 sessions.", "questionId": 29024}, {"answer": "ROCHE.", "questionId": 61792}, {"answer": "370 56 0985", "questionId": 61793}, {"answer": "Page 13.", "questionId": 61795}, {"answer": "January 1980", "questionId": 61796}, {"answer": "$2,884", "questionId": 61801}, {"answer": "$4,520", "questionId": 61803}, {"answer": "John T. Shepherd, M.D., D.Sc.", "questionId": 29029}, {"answer": "JUNE 8, 1989", "questionId": 53609}, {"answer": "Heading - Boston 1100.", "questionId": 53610}, {"answer": "52422.", "questionId": 53612}, {"answer": "52422 7220", "questionId": 53613}, {"answer": "About 50%.", "questionId": 53618}, {"answer": "52447.", "questionId": 53615}, {"answer": "Remedies.", "questionId": 53616}, {"answer": "Lobbying - state and federal.", "questionId": 53619}, {"answer": "RJR contact persons.", "questionId": 53624}, {"answer": "Miami gray market.", "questionId": 53626}, {"answer": "3580.00", "questionId": 61805}, {"answer": "774.52", "questionId": 61808}, {"answer": "774.52", "questionId": 61809}, {"answer": "Account Name.", "questionId": 53620}, {"answer": "Santa Fe Smoke Shop", "questionId": 53654}, {"answer": "4949 N. Rancho Road.", "questionId": 53656}, {"answer": "89130", "questionId": 53658}, {"answer": "8500", "questionId": 53661}, {"answer": "858834/844832.", "questionId": 53664}, {"answer": "Core Mark Las Vegas Branch", "questionId": 53666}, {"answer": "2/23/29", "questionId": 53668}, {"answer": "52450 3836.", "questionId": 53669}, {"answer": "FOR FORSYTH USE ONLY.", "questionId": 53671}, {"answer": "HEALTH CARE.", "questionId": 61814}, {"answer": "THE COMMITTEE ON HEALTH CARE OF THE POOR", "questionId": 61815}, {"answer": "THE AMERICAN MEDICAL ASSOCIATION", "questionId": 61816}, {"answer": "POOR.", "questionId": 61817}, {"answer": "70.", "questionId": 61819}, {"answer": "Walther", "questionId": 61820}, {"answer": "Walther H.", "questionId": 61822}, {"answer": "SEBRELL, DR. W. H.", "questionId": 61827}, {"answer": "Retail Program Design.", "questionId": 53632}, {"answer": "Dorel.", "questionId": 53634}, {"answer": "5/1/99", "questionId": 53635}, {"answer": "LAMPHID.", "questionId": 53638}, {"answer": "60", "questionId": 53641}, {"answer": "A denotes \"Premium\".", "questionId": 53649}, {"answer": "7/1/99", "questionId": 53655}, {"answer": "25%", "questionId": 53662}, {"answer": "60,000", "questionId": 53665}, {"answer": "Maryland", "questionId": 29064}, {"answer": "198.40", "questionId": 20876}, {"answer": "ETC Limited.", "questionId": 20891}, {"answer": "Financial statements.", "questionId": 20895}, {"answer": "1034", "questionId": 61836}, {"answer": "Boston.", "questionId": 61837}, {"answer": "46.1", "questionId": 61838}, {"answer": "7", "questionId": 61839}, {"answer": "46.1", "questionId": 61840}, {"answer": "40.5", "questionId": 61841}, {"answer": "66.0", "questionId": 61842}, {"answer": "HYPERTENSION DETECTION AND FOLLOW-UP PROGRAM.", "questionId": 61843}, {"answer": "$5,819.", "questionId": 61845}, {"answer": "Alexander F. Roche.", "questionId": 61846}, {"answer": "$12,063.", "questionId": 61850}, {"answer": "Joan Hunter.", "questionId": 61847}, {"answer": "Alexander F. Roche, M.D. Principal Investigator.", "questionId": 61851}, {"answer": "$571.", "questionId": 61852}, {"answer": "Purpose and Format.", "questionId": 61854}, {"answer": "Maximal audience participation.", "questionId": 61856}, {"answer": "25", "questionId": 61857}, {"answer": "COVERAGE.", "questionId": 61862}, {"answer": "In advance.", "questionId": 61859}, {"answer": "Closed.", "questionId": 61861}, {"answer": "Chris Kreiner.", "questionId": 53674}, {"answer": "Mike Borgerding.", "questionId": 53681}, {"answer": "FAX.", "questionId": 53683}, {"answer": "Monday, April 14, 2003 3:26:54 PM", "questionId": 53685}, {"answer": "CONFIDENTIAL AND PRIVILLEDGED", "questionId": 53689}, {"answer": "06", "questionId": 53691}, {"answer": "No.", "questionId": 12714}, {"answer": "3 mg tar and 0.2 mg nicotine.", "questionId": 12715}, {"answer": "About as long as your usual brand, between six and seven minutes.", "questionId": 12728}, {"answer": "Brehm Laboratory.", "questionId": 29099}, {"answer": "Mt. Sinai School of Medicine.", "questionId": 29102}, {"answer": "$3.00", "questionId": 29106}, {"answer": "$23,772", "questionId": 29110}, {"answer": "$35,864", "questionId": 29111}, {"answer": "$23,772", "questionId": 29113}, {"answer": "$23,772", "questionId": 29116}, {"answer": "$35,864", "questionId": 29117}, {"answer": "$23,772", "questionId": 29119}, {"answer": "$23,772", "questionId": 29122}, {"answer": "99-445", "questionId": 12740}, {"answer": "831906309", "questionId": 12742}, {"answer": "1 partial pack.", "questionId": 12743}, {"answer": "MNUL100", "questionId": 12744}, {"answer": "6A04", "questionId": 12745}, {"answer": "Clare", "questionId": 12747}, {"answer": "08-Oct-99", "questionId": 12749}, {"answer": "Carolyn Norman", "questionId": 12751}, {"answer": "TSQA", "questionId": 12753}, {"answer": "Leslee ray Brewer", "questionId": 12754}, {"answer": "The Food and Drug Law Institute.", "questionId": 29129}, {"answer": "December 15-16, 1981", "questionId": 29130}, {"answer": "Washington, D.C.", "questionId": 29132}, {"answer": "OFFICE.", "questionId": 53711}, {"answer": "Monday.", "questionId": 53712}, {"answer": "Monday.", "questionId": 53713}, {"answer": "Friday.", "questionId": 53717}, {"answer": "\"Assembly\"", "questionId": 53718}, {"answer": "Friday.", "questionId": 53719}, {"answer": "Monday.", "questionId": 53714}, {"answer": "Principal Investigator - CO155,000", "questionId": 29136}, {"answer": "155,000", "questionId": 29137}, {"answer": "Kathleen Murphy - Secretary", "questionId": 29138}, {"answer": "$2,364", "questionId": 29139}, {"answer": "40 hours.", "questionId": 29140}, {"answer": "364", "questionId": 29142}, {"answer": "0", "questionId": 29143}, {"answer": "20,000", "questionId": 29144}, {"answer": "8 August 1979", "questionId": 29146}, {"answer": "Statistician", "questionId": 29141}, {"answer": "A. Conti/DW", "questionId": 45536}, {"answer": "DW", "questionId": 45537}, {"answer": "DW", "questionId": 45539}, {"answer": "Dr. Eden.", "questionId": 45540}, {"answer": "2/12/03", "questionId": 45553}, {"answer": "2/12/03", "questionId": 45554}, {"answer": "Completed.", "questionId": 45555}, {"answer": "Completed.", "questionId": 45556}, {"answer": "Completed.", "questionId": 45557}, {"answer": "May", "questionId": 45558}, {"answer": "April 15", "questionId": 45559}, {"answer": "2/12/03", "questionId": 45561}, {"answer": "In progress.", "questionId": 45562}, {"answer": "Completed (April or supplement).", "questionId": 45574}, {"answer": "Completed.", "questionId": 45577}, {"answer": "Send Dr. Eden's publication to Ketchum.", "questionId": 45580}, {"answer": "In progress", "questionId": 45581}, {"answer": "2/12/03", "questionId": 45504}, {"answer": "P. Copernik", "questionId": 45506}, {"answer": "In progress", "questionId": 45509}, {"answer": "Action Items From January's Menopausal Health Publication Management Committee Meeting", "questionId": 45490}, {"answer": "10", "questionId": 45496}, {"answer": "Investigate PR options for Genazzani's QOL article.", "questionId": 45499}, {"answer": "P. Cobb.", "questionId": 45526}, {"answer": "A. Conti", "questionId": 45530}, {"answer": "A. Conti", "questionId": 45533}, {"answer": "A. Conti", "questionId": 45534}, {"answer": "M. Pinizzotto", "questionId": 45535}, {"answer": "Completed", "questionId": 45568}, {"answer": "Completed.", "questionId": 45570}, {"answer": "Completed", "questionId": 45572}, {"answer": "74.", "questionId": 37358}, {"answer": "SURVEY OF NUTRITION CURRICULA IN MEDICAL EDUCATION.", "questionId": 61945}, {"answer": "University of California/Irvine has got maximum number of 'No' in survey.", "questionId": 61950}, {"answer": "4. University of Arkansas/Little Rock", "questionId": 61953}, {"answer": "William J. Darby.", "questionId": 29181}, {"answer": "November 6, 1933.", "questionId": 29182}, {"answer": "Galloway, Arkansas.", "questionId": 29183}, {"answer": "615-794-6888.", "questionId": 29186}, {"answer": "Yes.", "questionId": 29188}, {"answer": "37179.", "questionId": 29190}, {"answer": "7", "questionId": 61954}, {"answer": "$9,000", "questionId": 61955}, {"answer": "106", "questionId": 61956}, {"answer": "$6,000", "questionId": 61958}, {"answer": "$6,000", "questionId": 61959}, {"answer": "10", "questionId": 61961}, {"answer": "6 monkeys.", "questionId": 61963}, {"answer": "$2,000", "questionId": 61964}, {"answer": "2", "questionId": 61966}, {"answer": "6 weeks.", "questionId": 37384}, {"answer": "6 weeks", "questionId": 37315}, {"answer": "Hemoglobin.", "questionId": 37321}, {"answer": "Hemoglobin.", "questionId": 37323}, {"answer": "140.", "questionId": 37341}, {"answer": "115", "questionId": 37343}, {"answer": "X-26.", "questionId": 37395}, {"answer": "218", "questionId": 37397}, {"answer": "81.", "questionId": 37400}, {"answer": "1962", "questionId": 37403}, {"answer": "819", "questionId": 37405}, {"answer": "(81.9, 63.8, 69.8, 61.4, 91.3, 97.4, 69.0)", "questionId": 37413}, {"answer": "12", "questionId": 37422}, {"answer": "136", "questionId": 37434}, {"answer": "54.", "questionId": 37443}, {"answer": "SUPPORTIVE EDUCATIONAL MATERIALS.", "questionId": 61990}, {"answer": "7", "questionId": 62021}, {"answer": "Page 13.", "questionId": 62315}, {"answer": "49-R344.1", "questionId": 62007}, {"answer": "H. R. Snyder.", "questionId": 62010}, {"answer": "February 1, 1964.", "questionId": 62016}, {"answer": "February 1, 1964", "questionId": 62017}, {"answer": "August 15, 1953.", "questionId": 37445}, {"answer": "The new Readco Overhead Proofer.", "questionId": 37450}, {"answer": "63", "questionId": 37461}, {"answer": "December 20, 2002.", "questionId": 45647}, {"answer": "December 20, 2002.", "questionId": 45650}, {"answer": "June 13, 2003", "questionId": 45652}, {"answer": "June 13, 2003", "questionId": 45653}, {"answer": "May 1, 2003", "questionId": 45654}, {"answer": "May 1, 2003", "questionId": 45655}, {"answer": "May 31-June 3, 2003.", "questionId": 45656}, {"answer": "May 31, 2003.", "questionId": 45659}, {"answer": "June 27, 1961.", "questionId": 62042}, {"answer": "Tuesday P.M. 2:00 to 5:00.", "questionId": 62045}, {"answer": "The Cardiac Patient.", "questionId": 62046}, {"answer": "Charles S. Davidson, M.D.", "questionId": 62047}, {"answer": "S. A. Hashim, M.D.", "questionId": 62050}, {"answer": "MIT.", "questionId": 21092}, {"answer": "Food for Thought, The Nutrition Crisis: A Reader.", "questionId": 21098}, {"answer": "1970", "questionId": 21099}, {"answer": "Treatment Group, Type of Regimen, mg, Cycle days.", "questionId": 46527}, {"answer": "Lipid values.", "questionId": 46528}, {"answer": ">160 mg/dl", "questionId": 46548}, {"answer": ">160 mg/dl", "questionId": 46551}, {"answer": ">200 mg/dl", "questionId": 46532}, {"answer": "4/1/66", "questionId": 37483}, {"answer": "Hypertension.", "questionId": 37492}, {"answer": "$7260.00", "questionId": 21105}, {"answer": "$96385", "questionId": 21107}, {"answer": "$150.00", "questionId": 21108}, {"answer": "$300.00", "questionId": 21109}, {"answer": "$2750.00", "questionId": 21110}, {"answer": "\"American Public Health Association\"", "questionId": 62069}, {"answer": "Mr. Ronald Morse.", "questionId": 62070}, {"answer": "Dr. Paul E. Johnson, Executive Secretary.", "questionId": 62072}, {"answer": "Retail Partners Marketing Plan Contract.", "questionId": 53880}, {"answer": "Corporation", "questionId": 53886}, {"answer": "CB's Cigarette & Tobacco", "questionId": 53889}, {"answer": "Windham, ME 04062", "questionId": 53892}, {"answer": "702.00", "questionId": 53895}, {"answer": "112204", "questionId": 53898}, {"answer": "234.00", "questionId": 53901}, {"answer": "$702.00", "questionId": 53904}, {"answer": "03/01/1999", "questionId": 53907}, {"answer": "EIN stands for Employer Identification Number.", "questionId": 53911}, {"answer": "South Central.", "questionId": 64440}, {"answer": "TMOTs", "questionId": 64434}, {"answer": "Source: IMS Xponent", "questionId": 64435}, {"answer": "22.2%.", "questionId": 64436}, {"answer": "S. East", "questionId": 64437}, {"answer": "(12.4%)", "questionId": 64438}, {"answer": "26.4%", "questionId": 64439}, {"answer": "790620.", "questionId": 62080}, {"answer": "222220.620.", "questionId": 62081}, {"answer": "HOTELL GILLET.", "questionId": 62082}, {"answer": "Room.", "questionId": 62083}, {"answer": "Telephone", "questionId": 62084}, {"answer": "Expenses.", "questionId": 62085}, {"answer": "William Party.", "questionId": 62086}, {"answer": "American Express.", "questionId": 62088}, {"answer": "Beer", "questionId": 62090}, {"answer": "21-049-0001219", "questionId": 4763}, {"answer": "Winchester, Ky 40391", "questionId": 4764}, {"answer": "Gillasnie Brothers", "questionId": 4765}, {"answer": "Winchester.", "questionId": 4766}, {"answer": "320489302", "questionId": 53915}, {"answer": "Doral.", "questionId": 53921}, {"answer": "Jel.", "questionId": 53924}, {"answer": "June 29", "questionId": 53917}, {"answer": "6:00 am", "questionId": 53932}, {"answer": "Depart Greensboro on US 971 for Pittsburgh.", "questionId": 53935}, {"answer": "6:00 am", "questionId": 53941}, {"answer": "UA 1128.", "questionId": 53947}, {"answer": "UA 1128.", "questionId": 53952}, {"answer": "9:26 am", "questionId": 53957}, {"answer": "3/26/01", "questionId": 4769}, {"answer": "Johnny's", "questionId": 4770}, {"answer": "1530", "questionId": 4771}, {"answer": "Intown Pizzeria Company, Inc.", "questionId": 4772}, {"answer": "First American National Bank", "questionId": 62111}, {"answer": "Registered mail.", "questionId": 62112}, {"answer": "Checks and the deposit slip.", "questionId": 62113}, {"answer": "DIRECTIONS FOR BANKING BY MAIL", "questionId": 62117}, {"answer": "Termination.", "questionId": 53928}, {"answer": "Entire Contract.", "questionId": 53933}, {"answer": "\"Whenever possible, each provision of this Contract shall be interpreted in such a way as to be effective and valid under applicable law.\"", "questionId": 53936}, {"answer": "Heading on serial number 23 is \"EXECUTION OF COUNTERPARTS\".", "questionId": 53938}, {"answer": "52885 1095", "questionId": 53943}, {"answer": "52885.", "questionId": 53946}, {"answer": "8", "questionId": 53950}, {"answer": "Table 2.", "questionId": 45737}, {"answer": "SEM stands for \"standard error of the mean\".", "questionId": 45741}, {"answer": "CI stands for Confidence Interval.", "questionId": 45746}, {"answer": "11", "questionId": 45753}, {"answer": "June 29, 1961", "questionId": 62140}, {"answer": "Thursday, P.M. 2:00 to 5:00.", "questionId": 62142}, {"answer": "Infant and Child Nutrition", "questionId": 62143}, {"answer": "Infant and Child Nutrition", "questionId": 62144}, {"answer": "Cardiovascular Disease", "questionId": 62145}, {"answer": "111.97%", "questionId": 64454}, {"answer": "111.97%", "questionId": 64456}, {"answer": "DILANTIN.", "questionId": 64458}, {"answer": "NEURONTIN.", "questionId": 64459}, {"answer": "May and June.", "questionId": 64452}, {"answer": "50", "questionId": 21195}, {"answer": "105", "questionId": 21197}, {"answer": "65", "questionId": 21198}, {"answer": "75", "questionId": 21199}, {"answer": "52010 1769", "questionId": 53968}, {"answer": "The document is an agreement.", "questionId": 53972}, {"answer": "Retailer agrees to offer and promote as its primary cigarette in the lowest price category at the everyday low price at all times and to provide with a minimum of one prominent price communication sign, as well as preferred merchandising space and locations as compared to other products in the low price category.", "questionId": 53977}, {"answer": "R. J. Reynolds Tobacco Company.", "questionId": 53982}, {"answer": "$3.40", "questionId": 53987}, {"answer": "Thirty (30) days.", "questionId": 53988}, {"answer": "MG/KG/DAY", "questionId": 56318}, {"answer": "5", "questionId": 56319}, {"answer": "Y-axis shows DOSAGE (in MG/KG/DAY).", "questionId": 56352}, {"answer": "0.5", "questionId": 56353}, {"answer": "22", "questionId": 45791}, {"answer": "CONFIDENTIAL RELATIONSHIP", "questionId": 53998}, {"answer": "52885.", "questionId": 54002}, {"answer": "Compensation/Invoicing", "questionId": 54003}, {"answer": "RJRT", "questionId": 54005}, {"answer": "Supplier and vendor.", "questionId": 54008}, {"answer": "Retained by Supplier.", "questionId": 54014}, {"answer": "79.19", "questionId": 4862}, {"answer": "0.87", "questionId": 4863}, {"answer": "Darcy Rissman.", "questionId": 4864}, {"answer": "312-628-7171", "questionId": 4865}, {"answer": "Darryl Marsch", "questionId": 4867}, {"answer": "2:00-3:00", "questionId": 4868}, {"answer": "3:45-4:00", "questionId": 4869}, {"answer": "1:00 pm - 2:00 pm.", "questionId": 4876}, {"answer": "8:00 am - 9:00 am", "questionId": 4877}, {"answer": "Al-Azzawi", "questionId": 45844}, {"answer": "Lyttle (WHRI)", "questionId": 45845}, {"answer": "Berlin, Germany.", "questionId": 45846}, {"answer": "June 10-14, 2002", "questionId": 45847}, {"answer": "\"Komm (WHRI)\"", "questionId": 45848}, {"answer": "Komm (WHRI)", "questionId": 45849}, {"answer": "CONTA025-023689", "questionId": 45850}, {"answer": "Yes.", "questionId": 37655}, {"answer": "Cash/Check", "questionId": 37657}, {"answer": "8, 98", "questionId": 37658}, {"answer": "Yes", "questionId": 37662}, {"answer": "Yes.", "questionId": 37665}, {"answer": "002149", "questionId": 45858}, {"answer": "12.", "questionId": 21290}, {"answer": "SI AIRLINES", "questionId": 21292}, {"answer": "01653120900", "questionId": 21299}, {"answer": "141005", "questionId": 4908}, {"answer": "65404.", "questionId": 4909}, {"answer": "7524.", "questionId": 4910}, {"answer": "12931", "questionId": 4911}, {"answer": "Alita B. Semones", "questionId": 4921}, {"answer": "April 16, 2001.", "questionId": 4923}, {"answer": "1324", "questionId": 4924}, {"answer": "Albertson's", "questionId": 4925}, {"answer": "Alan B. Norman", "questionId": 4936}, {"answer": "Principal Scientist", "questionId": 4937}, {"answer": "BGTC - 611-13W/303", "questionId": 4938}, {"answer": "(336) 741-2117", "questionId": 4939}, {"answer": "February 1, 2001", "questionId": 4940}, {"answer": "Complex", "questionId": 4941}, {"answer": "January 1, 2001 - December 31, 2001.", "questionId": 4942}, {"answer": "CPT Inc.", "questionId": 4943}, {"answer": "CPT Inc.", "questionId": 4944}, {"answer": "$11,500.00", "questionId": 4945}, {"answer": "23", "questionId": 62287}, {"answer": "$307.5 million.", "questionId": 62289}, {"answer": "$29,814.", "questionId": 62291}, {"answer": "$29,814.", "questionId": 62292}, {"answer": "(+p/57034)", "questionId": 4950}, {"answer": "Powell", "questionId": 4951}, {"answer": "Rothmans of Pall Mall (Intl.) Ltd.", "questionId": 54106}, {"answer": "Rothmans of Pall Mall (Intl.) Ltd.", "questionId": 54109}, {"answer": "Communication type: Scientific Research.", "questionId": 54118}, {"answer": "9", "questionId": 54122}, {"answer": "25th Meeting.", "questionId": 54126}, {"answer": "10 October, 0900h", "questionId": 54130}, {"answer": "The Copthorne Hotel, London Gatwick UK.", "questionId": 54133}, {"answer": "0.76", "questionId": 37723}, {"answer": "22", "questionId": 4960}, {"answer": "37", "questionId": 4961}, {"answer": "\"Castelli - 6\"", "questionId": 62305}, {"answer": "1", "questionId": 62306}, {"answer": "79", "questionId": 62308}, {"answer": "77.1", "questionId": 62309}, {"answer": "Men.", "questionId": 62312}, {"answer": "35", "questionId": 62314}, {"answer": "Wish", "questionId": 4972}, {"answer": "4412", "questionId": 4973}, {"answer": "$1,300,000", "questionId": 4976}, {"answer": "1", "questionId": 62338}, {"answer": "ITEM TYPE DIRECTIONS AND SAMPLE QUESTIONS", "questionId": 62339}, {"answer": "DIRECTIONS AND SAMPLE QUESTIONS", "questionId": 62341}, {"answer": "Each question has 5 suggested completions.", "questionId": 62345}, {"answer": "(D)", "questionId": 62346}, {"answer": "3", "questionId": 62347}, {"answer": "(D)", "questionId": 62348}, {"answer": "Wednesday", "questionId": 29589}, {"answer": "ROBERT G. PINCO, ESQ.", "questionId": 29590}, {"answer": "GARY L. YINGLING.", "questionId": 29592}, {"answer": "4:00 p.m.", "questionId": 29598}, {"answer": "ROGER S. FINE.", "questionId": 29602}, {"answer": "Vitamin A.", "questionId": 62359}, {"answer": "5,000", "questionId": 62361}, {"answer": "5,000.", "questionId": 62368}, {"answer": "1,500", "questionId": 62370}, {"answer": "5,000", "questionId": 62433}, {"answer": "4,500", "questionId": 62434}, {"answer": "MONDAY, NOVEMBER 11, 1974.", "questionId": 62360}, {"answer": "1974", "questionId": 62362}, {"answer": "FTC", "questionId": 62363}, {"answer": "Dr.", "questionId": 62364}, {"answer": "Federal Trade Commission", "questionId": 62366}, {"answer": "Food Advertising", "questionId": 62367}, {"answer": "R. S. O. Heineman", "questionId": 62371}, {"answer": "they", "questionId": 62372}, {"answer": "Bob", "questionId": 62373}, {"answer": "3-22-76", "questionId": 38449}, {"answer": "HYPERTENSION DETECTION AND FOLLOW-UP PROGRAM", "questionId": 38414}, {"answer": "15.8", "questionId": 38424}, {"answer": "1034", "questionId": 38439}, {"answer": "COUNCIL MEMBERS", "questionId": 56358}, {"answer": "SCIENTIFIC DIRECTOR", "questionId": 56354}, {"answer": "FOOD INDUSTRY", "questionId": 56355}, {"answer": "FOOD INDUSTRY", "questionId": 56356}, {"answer": "COUNCIL MEMBERS", "questionId": 56357}, {"answer": "Diagram 1B.", "questionId": 62379}, {"answer": "Head", "questionId": 62380}, {"answer": "Junior Professionals", "questionId": 62381}, {"answer": "Senior Ph.D's and Field Director.", "questionId": 62382}, {"answer": "Senior Professionals.", "questionId": 62383}, {"answer": "Senior.", "questionId": 62384}, {"answer": "Dr. Chichester.", "questionId": 29620}, {"answer": "Bob Zimmermann", "questionId": 29624}, {"answer": "secretarial assistance", "questionId": 29643}, {"answer": "Brozek proposal.", "questionId": 29644}, {"answer": "Dr. James Schulman.", "questionId": 29646}, {"answer": "Science.", "questionId": 29648}, {"answer": "Miss Christine S. Wilson", "questionId": 62394}, {"answer": "Two.", "questionId": 62395}, {"answer": "2000 words", "questionId": 62396}, {"answer": "900 words", "questionId": 62397}, {"answer": "Robert E. Shank, M.D.", "questionId": 62399}, {"answer": "DELIVERED IN 5 DAYS.", "questionId": 62419}, {"answer": "U. S. DEPARTMENT OF STATE", "questionId": 62422}, {"answer": "DEPARTMENT OF STATE.", "questionId": 62423}, {"answer": "Illinois", "questionId": 62424}, {"answer": "Part II.", "questionId": 62425}, {"answer": "Application for Research Contract.", "questionId": 62426}, {"answer": "49-R344.1", "questionId": 62427}, {"answer": "$27,842.80", "questionId": 62428}, {"answer": "$2,000.00", "questionId": 62429}, {"answer": "$2,000.00", "questionId": 62430}, {"answer": "200.00", "questionId": 62431}, {"answer": "$324.00", "questionId": 62432}, {"answer": "Session I.", "questionId": 29663}, {"answer": "Ethan A. H. Sims", "questionId": 29669}, {"answer": "Pathogenesis: Energy Intake and Expenditure", "questionId": 29683}, {"answer": "Judith Rodin", "questionId": 29689}, {"answer": "Thursday - October 20.", "questionId": 29714}, {"answer": "Obesity and the American Public.", "questionId": 29721}, {"answer": "(16.1%)", "questionId": 62441}, {"answer": "(16.1%)", "questionId": 62443}, {"answer": "9.4%", "questionId": 62445}, {"answer": "9.4%", "questionId": 62446}, {"answer": "Jewish Hospital.", "questionId": 62449}, {"answer": "Decrease in visits is highest for Neighborhood Health Center, which decreased by 6.2%.", "questionId": 62450}, {"answer": "Jewish Hospital.", "questionId": 62451}, {"answer": "Decrease in admissions is ( 3.7%)", "questionId": 62452}, {"answer": "FOOD FOR THOUGHT", "questionId": 62453}, {"answer": "NATIONAL DAIRY COUNCIL", "questionId": 62454}, {"answer": "Reid H. Ray Film Industries Inc.", "questionId": 62455}, {"answer": "Shooting script.", "questionId": 62456}, {"answer": "July 28, 1964", "questionId": 62457}, {"answer": "Stanford Sobel", "questionId": 62458}, {"answer": "PROGRAM.", "questionId": 29687}, {"answer": "October 20-22, 1977", "questionId": 29690}, {"answer": "FOOD PROTECTION ASSOCIATION.", "questionId": 29694}, {"answer": "AMERICAN PUBLIC HEALTH ASSOCIATION", "questionId": 29696}, {"answer": "APRIL 4-8, 1971", "questionId": 29697}, {"answer": "DENVER, COLORADO", "questionId": 29699}, {"answer": "Oregon State University.", "questionId": 62459}, {"answer": "July 1, 1975", "questionId": 62460}, {"answer": "February 1, 1975.", "questionId": 62461}, {"answer": "12 months.", "questionId": 62463}, {"answer": "Minimum temperature.", "questionId": 54279}, {"answer": "180\u00b0C.", "questionId": 54282}, {"answer": "Labelling of foods that can cause hypersensitivity is under discussion.", "questionId": 54284}, {"answer": "52445.", "questionId": 54307}, {"answer": "20 ug./100 mg. fat", "questionId": 62465}, {"answer": "4.11 mg/ml.", "questionId": 62466}, {"answer": "Flakeboard.", "questionId": 62467}, {"answer": "24", "questionId": 56380}, {"answer": "FIGURE 1", "questionId": 56381}, {"answer": "Conference on Soybean Products for Protein in Human Foods.", "questionId": 29711}, {"answer": "Dr. F. R. Senti", "questionId": 29720}, {"answer": "D. R. Sabin", "questionId": 29728}, {"answer": "Food for Peace: Plans and Objectives.", "questionId": 29732}, {"answer": "Institute.", "questionId": 62484}, {"answer": "South Wing of the Memorial Union Building.", "questionId": 62485}, {"answer": "July 16-18, 1969", "questionId": 62488}, {"answer": "8:00 a.m. to 5:00 p.m.", "questionId": 62490}, {"answer": "AMERICA, AMERICA.", "questionId": 62492}, {"answer": "Michael Harrington.", "questionId": 62493}, {"answer": "Michael Harrington.", "questionId": 62496}, {"answer": "Second class postage", "questionId": 62497}, {"answer": "THE NUTRITION FOUNDATION.", "questionId": 56382}, {"answer": "NEW YORK", "questionId": 56383}, {"answer": "57227", "questionId": 56384}, {"answer": "DR. WILLIAM J. DARBY", "questionId": 56385}, {"answer": "R. J. Reynolds Tobacco Company", "questionId": 54311}, {"answer": "Junior research chemist.", "questionId": 54313}, {"answer": "Hampton University", "questionId": 54318}, {"answer": "NELI Eagle Award", "questionId": 54325}, {"answer": "Miss Mae Winfield", "questionId": 29738}, {"answer": "Mrs. Jane Stokes, R.D.", "questionId": 29741}, {"answer": "Mrs. Huldah Owen", "questionId": 29745}, {"answer": "3675", "questionId": 37936}, {"answer": "3675", "questionId": 37938}, {"answer": "1971", "questionId": 37939}, {"answer": "3128", "questionId": 37941}, {"answer": "2", "questionId": 62518}, {"answer": "Dr. Lucien A. Bavetta", "questionId": 62519}, {"answer": "Wyeth.", "questionId": 46136}, {"answer": "Formula for Increased Sugar/Acre (B)", "questionId": 5180}, {"answer": "$5,000", "questionId": 5183}, {"answer": "18", "questionId": 46140}, {"answer": "conference in obesity", "questionId": 62529}, {"answer": "AHA", "questionId": 62530}, {"answer": "NHLBI", "questionId": 62532}, {"answer": "February 5, 1973", "questionId": 5191}, {"answer": "1956.", "questionId": 5197}, {"answer": "October 17, 1934", "questionId": 5203}, {"answer": "Married", "questionId": 5205}, {"answer": "Geo. W. Atkinson, Jr.", "questionId": 5196}, {"answer": "Nov. 10, 1891", "questionId": 5201}, {"answer": "Sterling Colorado.", "questionId": 5209}, {"answer": "No political activities except local committees.", "questionId": 5211}, {"answer": "Superintendent - Great Western Sugar Factory at Ovid.", "questionId": 5222}, {"answer": "25188", "questionId": 54349}, {"answer": "58,004.40", "questionId": 54352}, {"answer": "6/3/95", "questionId": 54354}, {"answer": "780", "questionId": 54356}, {"answer": "$612.80", "questionId": 54361}, {"answer": "JAMES LOWELL BOND", "questionId": 5210}, {"answer": "June 4, 1953", "questionId": 5214}, {"answer": "Lovell.", "questionId": 5219}, {"answer": "1948", "questionId": 5221}, {"answer": "May 15, 1975.", "questionId": 29802}, {"answer": "12:30 P.M.", "questionId": 29803}, {"answer": "Mr. Oley M. Cummer", "questionId": 5228}, {"answer": "June 9, 1889", "questionId": 5230}, {"answer": "July 1, 1911", "questionId": 5236}, {"answer": "MILTON EDWARD REBHAN", "questionId": 5229}, {"answer": "July 2, 1915", "questionId": 5232}, {"answer": "20", "questionId": 5234}, {"answer": "June 4, 1953", "questionId": 5238}, {"answer": "$2.96", "questionId": 62578}, {"answer": "$1.96", "questionId": 62582}, {"answer": "$3.83", "questionId": 62583}, {"answer": "Blue Cross and Blue Shield.", "questionId": 62589}, {"answer": "1 gram.", "questionId": 62914}, {"answer": "Zaman for Letters, INC.", "questionId": 5243}, {"answer": "303", "questionId": 5244}, {"answer": "Net 10th of month unless otherwise specified, postage subject to advance payment, terms.", "questionId": 5260}, {"answer": "March 11, 1974", "questionId": 59659}, {"answer": "CHASE MANHATTAN BANK.", "questionId": 59660}, {"answer": "FEDERAL TAX DEPOSIT FOR QUARTER ENDING MARCH 1974", "questionId": 59661}, {"answer": "$1,409.92", "questionId": 59662}, {"answer": "834 SC-R", "questionId": 5268}, {"answer": "August 28, 1968", "questionId": 5271}, {"answer": "56.62", "questionId": 5277}, {"answer": "1-96.307-15-35", "questionId": 5280}, {"answer": "\"5X7 Glossy Prints of Mr. Robert Owen\"", "questionId": 5283}, {"answer": "Cope", "questionId": 62613}, {"answer": "J. kword of", "questionId": 62615}, {"answer": "JJ's Broiler.", "questionId": 62617}, {"answer": "Menehune.", "questionId": 62618}, {"answer": "Jim Jasper.", "questionId": 62619}, {"answer": "Holiday Inn.", "questionId": 62621}, {"answer": "November 1978", "questionId": 62623}, {"answer": "\"Island Desserts\"", "questionId": 62624}, {"answer": "Page 7", "questionId": 62625}, {"answer": "HAWAIIAN FRUIT CAKE.", "questionId": 62626}, {"answer": "1 cup seedless raisins, 1 package yeast, 1/2 cup warm water, 1/4 cup diced candied orange peel, 1/4 cup sugar, 144 cups chopped macadamia nuts, 8 eggs slightly beaten, 144 cups shredded coconut.", "questionId": 62627}, {"answer": "8 eggs.", "questionId": 62629}, {"answer": "$88,760", "questionId": 5282}, {"answer": "$108,201", "questionId": 5286}, {"answer": "$20,960", "questionId": 5291}, {"answer": "Graham.", "questionId": 62630}, {"answer": "Ped. Res.", "questionId": 62631}, {"answer": "Fed. Proc.", "questionId": 62633}, {"answer": "January 1970.", "questionId": 62635}, {"answer": "5308", "questionId": 5298}, {"answer": "13004", "questionId": 5301}, {"answer": "MR. ROBERT FISHER", "questionId": 5304}, {"answer": "09/30/68", "questionId": 5305}, {"answer": "13004", "questionId": 5306}, {"answer": "125.00", "questionId": 5308}, {"answer": "Jarley", "questionId": 59669}, {"answer": "Verby John E.", "questionId": 59670}, {"answer": "Epidemiology", "questionId": 59671}, {"answer": "1187003", "questionId": 13499}, {"answer": "29294", "questionId": 13500}, {"answer": "748105", "questionId": 13503}, {"answer": "Telegram.", "questionId": 62651}, {"answer": "Western Union.", "questionId": 62653}, {"answer": "Telegram is sent to \"DR ROBERT E SHANK, DEPT OF PREVENTIVE MED WASH UNIVA971\".", "questionId": 62655}, {"answer": "James L Breeling.", "questionId": 62656}, {"answer": "Televison Program.", "questionId": 62657}, {"answer": "Tuesday, August 31, 10 AM.", "questionId": 62658}, {"answer": "Memo.", "questionId": 5318}, {"answer": "Randy Randol.", "questionId": 5323}, {"answer": "John Howard.", "questionId": 5324}, {"answer": "18", "questionId": 5327}, {"answer": "6 Feb 2001, 10:00 a.m.", "questionId": 5328}, {"answer": "IPCC Negotiations.", "questionId": 5336}, {"answer": "5505580", "questionId": 54470}, {"answer": "800-862-4338", "questionId": 54485}, {"answer": "Productivity in energy use has improved.", "questionId": 5320}, {"answer": "YORKTOWN.", "questionId": 62666}, {"answer": "Protecting Air Quality.", "questionId": 5325}, {"answer": "Fam&Ch AgingHlth.Nutr.Educ.UrbanGPRIArtsPCT.", "questionId": 59674}, {"answer": "Send packet from today's meeting to Ketchum.", "questionId": 46649}, {"answer": "2/12/03", "questionId": 46653}, {"answer": "S. Strickland", "questionId": 46654}, {"answer": "In progress", "questionId": 46660}, {"answer": "18", "questionId": 46663}, {"answer": "1952", "questionId": 56418}, {"answer": "Source: USDA, 1962.", "questionId": 56416}, {"answer": "1947", "questionId": 56417}, {"answer": "LANDON", "questionId": 38103}, {"answer": "Dr. Shank.", "questionId": 38123}, {"answer": "LANDON.", "questionId": 38152}, {"answer": "Landow.", "questionId": 38163}, {"answer": "Page 3.", "questionId": 59677}, {"answer": "Yes", "questionId": 59679}, {"answer": "\"CHARLES L. HOSLER\"", "questionId": 5339}, {"answer": "3 June 1924", "questionId": 5340}, {"answer": "814-863-8358", "questionId": 5342}, {"answer": "Married with four children", "questionId": 5345}, {"answer": "617 Walker Building, University Park, PA 16802", "questionId": 5352}, {"answer": "The Washington Post", "questionId": 5349}, {"answer": "Wednesday, July 9, 1997", "questionId": 5351}, {"answer": "Robert J. Samuelson", "questionId": 5353}, {"answer": "One degree Fahrenheit (-5 degree Celsius).", "questionId": 5359}, {"answer": "22 percent.", "questionId": 5369}, {"answer": "$55.25", "questionId": 5357}, {"answer": "80202", "questionId": 5363}, {"answer": "Sept. 17, 1970", "questionId": 5376}, {"answer": "Return Check to Barb MacDonald", "questionId": 5386}, {"answer": "W.G.", "questionId": 5360}, {"answer": "Global Climate Coalition -- Global Climate Economic Impact Studies.", "questionId": 5361}, {"answer": "Dr. Janet Yellen.", "questionId": 5364}, {"answer": "Conservation", "questionId": 5377}, {"answer": "1974", "questionId": 5379}, {"answer": "$110 million", "questionId": 5381}, {"answer": "$25 million", "questionId": 5384}, {"answer": "Competitive Enterprise Institute.", "questionId": 5378}, {"answer": "(202) 331-0640", "questionId": 5380}, {"answer": "info@cei.org", "questionId": 5383}, {"answer": "Strategic Discussion Regarding the Clean Air Act", "questionId": 5387}, {"answer": "Thursday, June 15.", "questionId": 5393}, {"answer": "9:00 a.m.", "questionId": 5395}, {"answer": "1:00 p.m. - 2:00 p.m.", "questionId": 5399}, {"answer": "J. Am. Oil Chem. Soc.", "questionId": 62735}, {"answer": "AOCS.", "questionId": 62736}, {"answer": "1951", "questionId": 62737}, {"answer": "According to the document, the Global Climate Coalition operates according to a set of principles and bylaws.", "questionId": 5396}, {"answer": "A lottery.", "questionId": 5400}, {"answer": "By consensus.", "questionId": 5406}, {"answer": "(Rs. in lakhs) 29.39", "questionId": 13592}, {"answer": "79.83", "questionId": 13596}, {"answer": "218102.", "questionId": 56432}, {"answer": "GLOBAL CLIMATE COALITION.", "questionId": 5404}, {"answer": "GCC stands for Global Climate Coalition.", "questionId": 5411}, {"answer": "202.639.8685", "questionId": 5420}, {"answer": "TEL: 202.628.3622", "questionId": 5428}, {"answer": "4219.", "questionId": 62748}, {"answer": "CABANA.", "questionId": 62750}, {"answer": "2614", "questionId": 62751}, {"answer": "06321", "questionId": 62753}, {"answer": "06321", "questionId": 62754}, {"answer": "(415) 493-8000", "questionId": 62755}, {"answer": "GCCGRO.", "questionId": 5410}, {"answer": "GCC is in Washington, D.C.", "questionId": 5443}, {"answer": "Kyoto Protocol", "questionId": 5448}, {"answer": "Dr. Janet Yellen, the chief White House economic advisor.", "questionId": 5455}, {"answer": "307", "questionId": 62759}, {"answer": "August 1, 1955.", "questionId": 62760}, {"answer": "RALPH R. ROBERTS.", "questionId": 62764}, {"answer": "ARTERIOSCLEROSIS", "questionId": 38181}, {"answer": "BY THE NATIONAL HEART, LUNG, AND BLOOD INSTITUTE.", "questionId": 38188}, {"answer": "DHEW Publication No. (NIH) 72-137", "questionId": 38202}, {"answer": "54.1%", "questionId": 38265}, {"answer": "1967", "questionId": 38278}, {"answer": "Cancer.", "questionId": 38283}, {"answer": "19", "questionId": 38299}, {"answer": "June 1971", "questionId": 38320}, {"answer": "United States", "questionId": 38340}, {"answer": "23.0%", "questionId": 38352}, {"answer": "Mildred Lake", "questionId": 5425}, {"answer": "1,700", "questionId": 5427}, {"answer": "$14,000,000.", "questionId": 5430}, {"answer": "100,000 barrels a day.", "questionId": 5436}, {"answer": "1,700", "questionId": 6797}, {"answer": "$356,000,000.", "questionId": 6799}, {"answer": "Page 2.", "questionId": 59695}, {"answer": "April 8-10, 1981", "questionId": 62774}, {"answer": "\"TOTAL $ 200.40\"", "questionId": 62776}, {"answer": "$143.00", "questionId": 62780}, {"answer": "April 10.", "questionId": 62781}, {"answer": "$20.65", "questionId": 62782}, {"answer": "$4.25", "questionId": 62783}, {"answer": "William J. Darby.", "questionId": 62784}, {"answer": "(202) 628-3622", "questionId": 5433}, {"answer": "Global Climate Coalition.", "questionId": 5434}, {"answer": "1275 K ST. NW . SUITE 890 . WASHINGTON, DC 20005", "questionId": 5440}, {"answer": "\"GLOBALENVIRONMENT\"", "questionId": 5458}, {"answer": "Figure 3", "questionId": 62786}, {"answer": "abnormal", "questionId": 62789}, {"answer": "intracellular", "questionId": 62790}, {"answer": "Abnormal.", "questionId": 62791}, {"answer": "13.", "questionId": 46409}, {"answer": "Harnish", "questionId": 46411}, {"answer": "Harnish", "questionId": 46412}, {"answer": "15 June 1894", "questionId": 56444}, {"answer": "DOMINION BANK", "questionId": 56445}, {"answer": "The answer is: \"atmospheric gases such as yuseous water vapor. carbon dioxide. methane, and nitrous oxide\"", "questionId": 5462}, {"answer": "Intergovernmental Panol on Climate Change", "questionId": 5466}, {"answer": "GLOBAL WARMING", "questionId": 5469}, {"answer": "Anthony", "questionId": 62808}, {"answer": "Westcott", "questionId": 62809}, {"answer": "HO", "questionId": 62812}, {"answer": "Dematerialisation", "questionId": 5467}, {"answer": "2", "questionId": 5471}, {"answer": "TMG Strategic Publication Planning.", "questionId": 46427}, {"answer": "2004", "questionId": 46430}, {"answer": "1980", "questionId": 5478}, {"answer": "ABCDEF.", "questionId": 5479}, {"answer": "4", "questionId": 5480}, {"answer": "Back-up system.", "questionId": 5481}, {"answer": "Chamber.", "questionId": 54632}, {"answer": "13", "questionId": 30059}, {"answer": "STATISTICAL REPORT OF THE IN-PATIENT SERVICE.", "questionId": 30064}, {"answer": "1,716", "questionId": 30068}, {"answer": "WOODARD RESEARCH CORPORATION", "questionId": 62832}, {"answer": "Arsenic Determination by Silver Dicthyldithiocarbamate (AgDDC) Method", "questionId": 62833}, {"answer": "8", "questionId": 62834}, {"answer": "4", "questionId": 62836}, {"answer": "Silver Diethyldithiocarbamate (AgDDC).", "questionId": 62837}, {"answer": "COMPETITIVE ENTERPRISE INSTITUTE.", "questionId": 5501}, {"answer": "The article's name is \"The Chlorine Crusade\".", "questionId": 5502}, {"answer": "Chlorine.", "questionId": 5504}, {"answer": "Marlo Lewis", "questionId": 5508}, {"answer": "PERERA EXPRESS", "questionId": 62847}, {"answer": "1%", "questionId": 62849}, {"answer": "First American National Bank", "questionId": 62850}, {"answer": "New York", "questionId": 62851}, {"answer": "New York, N.Y.", "questionId": 62853}, {"answer": "3%.", "questionId": 5510}, {"answer": "7%.", "questionId": 5512}, {"answer": "7%.", "questionId": 5514}, {"answer": "7%.", "questionId": 5515}, {"answer": "Howard E. Bauman.", "questionId": 62854}, {"answer": "William J. Darby", "questionId": 62855}, {"answer": "January 13.", "questionId": 62857}, {"answer": "January 18.", "questionId": 62858}, {"answer": "HILTON RESERVATION SERVICE.", "questionId": 62864}, {"answer": "FEBRUARY28", "questionId": 62865}, {"answer": "Peggy Carter.", "questionId": 5523}, {"answer": "9-2-97", "questionId": 5527}, {"answer": "910-741-7674", "questionId": 5528}, {"answer": "500", "questionId": 5540}, {"answer": "360", "questionId": 5541}, {"answer": "Alternate Energy.", "questionId": 5544}, {"answer": "Btu - British Thermal Unit.", "questionId": 5546}, {"answer": "Alcohols (from fermented sugar), wood, soybean oil.", "questionId": 5548}, {"answer": "Establishing a forest, especially on land not previously forested.", "questionId": 5551}, {"answer": "Fats+Oils.", "questionId": 62895}, {"answer": "Fats+Oils.", "questionId": 62896}, {"answer": "0.2", "questionId": 62898}, {"answer": "Cal.", "questionId": 62899}, {"answer": "Fe     39     1.1", "questionId": 62900}, {"answer": "Protein (Pro) - 21.0.", "questionId": 62903}, {"answer": "0.8", "questionId": 62904}, {"answer": "55", "questionId": 62906}, {"answer": "0.2", "questionId": 62909}, {"answer": "0.2", "questionId": 62910}, {"answer": "0.3", "questionId": 62911}, {"answer": "210 (iron content in one serving of \"LF Dairy\").", "questionId": 62912}, {"answer": "0.2", "questionId": 62913}, {"answer": "Premarin Publication/Presentation Planning Meeting", "questionId": 46517}, {"answer": "555-6A", "questionId": 46519}, {"answer": "Confidential Pursuant to Confidentiality Order.", "questionId": 46520}, {"answer": "RJR.", "questionId": 5564}, {"answer": "-2947 Osmicl Rd.", "questionId": 5571}, {"answer": "Alm A", "questionId": 5573}, {"answer": "R. J. Reynolds Tobacco Company", "questionId": 5570}, {"answer": "Helen Bridges", "questionId": 5572}, {"answer": "Winchester.", "questionId": 5574}, {"answer": "50%.", "questionId": 5577}, {"answer": "DR. KARL FOLKERS", "questionId": 21956}, {"answer": "Dr. Samuel J. Fomon.", "questionId": 21960}, {"answer": "Dr. Dorothy M. Rathmann.", "questionId": 21964}, {"answer": "Permanent Appropriations.", "questionId": 62915}, {"answer": "$9,998,444", "questionId": 62921}, {"answer": "2005", "questionId": 5580}, {"answer": "26", "questionId": 5583}, {"answer": "October 11, 1965", "questionId": 62925}, {"answer": "March 17, 1965.", "questionId": 62926}, {"answer": "1300", "questionId": 62928}, {"answer": "249", "questionId": 62929}, {"answer": "171", "questionId": 62930}, {"answer": "273", "questionId": 62931}, {"answer": "61", "questionId": 30162}, {"answer": "1,630.00", "questionId": 30165}, {"answer": "254.40", "questionId": 30167}, {"answer": "63.60", "questionId": 30169}, {"answer": "68.60", "questionId": 30170}, {"answer": "YON", "questionId": 62934}, {"answer": "Anthony Westcott Norman", "questionId": 62936}, {"answer": "RJ Reynolds Tobacco Company", "questionId": 5596}, {"answer": "Workplan Logistics", "questionId": 5599}, {"answer": "597851", "questionId": 5601}, {"answer": "7 June 1965", "questionId": 30173}, {"answer": "Dr. Krause.", "questionId": 30175}, {"answer": "10.", "questionId": 30177}, {"answer": "10 of Bureau Voucher No.", "questionId": 30179}, {"answer": "DA-49-007-MD-1024", "questionId": 30180}, {"answer": "Deposit Receipt.", "questionId": 62945}, {"answer": "First American National Bank.", "questionId": 62946}, {"answer": "Mail.", "questionId": 62947}, {"answer": "19-76.", "questionId": 62955}, {"answer": "$108.", "questionId": 62956}, {"answer": "75", "questionId": 62960}, {"answer": "Monday, June 8, 1981.", "questionId": 62962}, {"answer": "WASHINGTON HILTON HOTEL WASHINGTON, D. C.", "questionId": 62963}, {"answer": "December 7-8, 1951.", "questionId": 30194}, {"answer": "Washington 25, D.C.", "questionId": 30196}, {"answer": "Performance Planning and Evaluation Form.", "questionId": 5619}, {"answer": "W. Paul Scott", "questionId": 5622}, {"answer": "Assistant Marketing Manager", "questionId": 5627}, {"answer": "12/8/1999", "questionId": 5629}, {"answer": "56", "questionId": 30199}, {"answer": "DA-49-007-MD-1024", "questionId": 30201}, {"answer": "$2,197.48", "questionId": 30203}, {"answer": "3,676.64", "questionId": 30211}, {"answer": "966.89", "questionId": 30212}, {"answer": "RJReynolds", "questionId": 5630}, {"answer": "6:30 pm", "questionId": 5632}, {"answer": "Dave Doolittle", "questionId": 5633}, {"answer": "San Antonio, Texas.", "questionId": 5635}, {"answer": "American Airlines.", "questionId": 62973}, {"answer": "DR. W.J. DARBY", "questionId": 62980}, {"answer": "67.19", "questionId": 62982}, {"answer": "29 JAN 80", "questionId": 62985}, {"answer": "Rockford.", "questionId": 62974}, {"answer": "St. Louis", "questionId": 62977}, {"answer": "Chicago", "questionId": 62979}, {"answer": "Rockton, Illinois", "questionId": 62981}, {"answer": "Rockford.", "questionId": 62986}, {"answer": "1:00 p.m.", "questionId": 62989}, {"answer": "3:50 p.m.", "questionId": 62991}, {"answer": "Robert Shank, M.D.", "questionId": 30221}, {"answer": "$ 326.75", "questionId": 30224}, {"answer": "27.00", "questionId": 30225}, {"answer": "$376.25", "questionId": 30227}, {"answer": "RJReynolds", "questionId": 5652}, {"answer": "Chris Cook.", "questionId": 5658}, {"answer": "3", "questionId": 5659}, {"answer": "ABSTRACTS", "questionId": 62996}, {"answer": "3 tablespoons.", "questionId": 30230}, {"answer": "Dr. Robert E. Shank.", "questionId": 30232}, {"answer": "LeRoy Voris", "questionId": 30233}, {"answer": "December 7-8.", "questionId": 30235}, {"answer": "THE.", "questionId": 63000}, {"answer": "cancer", "questionId": 63005}, {"answer": "February 12, 1974", "questionId": 30247}, {"answer": "Robert E. Shank, M.D.", "questionId": 30248}, {"answer": "Trudy L. Bush, Php, MHS.", "questionId": 63016}, {"answer": "Epidemiological Issues", "questionId": 63022}, {"answer": "Hilton", "questionId": 63021}, {"answer": "ST. PETERSBURG", "questionId": 63024}, {"answer": "late '70", "questionId": 63027}, {"answer": "MULTI-BRAND RETAIL CONVERSION PROGRAM", "questionId": 5679}, {"answer": "$23.7 MM", "questionId": 5680}, {"answer": "$23.7 MM", "questionId": 5681}, {"answer": "1.0", "questionId": 5684}, {"answer": "$522", "questionId": 5687}, {"answer": "$10.5", "questionId": 5689}, {"answer": "597", "questionId": 5690}, {"answer": "Kandy Beanett", "questionId": 5682}, {"answer": "Tobacco Company.", "questionId": 5683}, {"answer": "3/5 16.", "questionId": 5685}, {"answer": "225 acres.", "questionId": 5688}, {"answer": "Any time.", "questionId": 5691}, {"answer": "1999 Crop Production: 29-", "questionId": 5697}, {"answer": "U.S. POSTAGE 3\u00a2", "questionId": 63029}, {"answer": "GOD.", "questionId": 63032}, {"answer": "GOD WE TRUST", "questionId": 63036}, {"answer": "750", "questionId": 5692}, {"answer": "21+", "questionId": 5695}, {"answer": "200", "questionId": 5847}, {"answer": "3.75", "questionId": 5848}, {"answer": "1", "questionId": 5850}, {"answer": "Name ...", "questionId": 63039}, {"answer": "RECEIPT", "questionId": 63041}, {"answer": "$40", "questionId": 63042}, {"answer": "$25", "questionId": 63044}, {"answer": "24%", "questionId": 54866}, {"answer": "50.  If there is an increase     in     MORE ABLE ..                   .. 24%\n\nNote: The answer is a short text span taken verbatim from the document.", "questionId": 54867}, {"answer": "17%", "questionId": 54868}, {"answer": "12%", "questionId": 54871}, {"answer": "0.8", "questionId": 54873}, {"answer": "Raven Cafe", "questionId": 5722}, {"answer": "Ri\u0104 RAMER", "questionId": 5724}, {"answer": "STORE & FORWARD", "questionId": 54876}, {"answer": "SEND TO MAILBOX.", "questionId": 54878}, {"answer": "0:00'31\".", "questionId": 54879}, {"answer": "1/1 EC.", "questionId": 54880}, {"answer": "EC stands for Error Correction.", "questionId": 54881}, {"answer": "British American Tobacco Germany.", "questionId": 54883}, {"answer": "July 7, 1999.", "questionId": 54885}, {"answer": "2/6/01", "questionId": 5730}, {"answer": "December 31, 2001.", "questionId": 5732}, {"answer": "BB's Jazz, Blues & Soups", "questionId": 5739}, {"answer": "3117", "questionId": 5741}, {"answer": "700 S. Broadway, St. Louis, MO 63103", "questionId": 5752}, {"answer": "2614", "questionId": 63074}, {"answer": "Rickeys", "questionId": 63075}, {"answer": "$1,500", "questionId": 5735}, {"answer": "$246,000", "questionId": 5740}, {"answer": "73,080", "questionId": 5750}, {"answer": "$50,000", "questionId": 5755}, {"answer": "$20,000", "questionId": 5760}, {"answer": "$37,000", "questionId": 5764}, {"answer": "$6,000", "questionId": 5768}, {"answer": "3,000", "questionId": 5784}, {"answer": "$2500", "questionId": 5785}, {"answer": "13,609,190", "questionId": 5817}, {"answer": "EQUITY HOLDING PROMOTERS & MAJOR INVESTORS", "questionId": 54889}, {"answer": "ARGOSY BOOK STORE, Inc.", "questionId": 63082}, {"answer": "\"OLD AND RARE BOOKS\"", "questionId": 63092}, {"answer": "6242", "questionId": 63084}, {"answer": "17.50", "questionId": 63085}, {"answer": "OSMITH.", "questionId": 63087}, {"answer": "No", "questionId": 54892}, {"answer": "No", "questionId": 54893}, {"answer": "By March 13, 1998.", "questionId": 54895}, {"answer": "Jim", "questionId": 54898}, {"answer": "120", "questionId": 54897}, {"answer": "120", "questionId": 54899}, {"answer": "nicotine", "questionId": 54900}, {"answer": "0", "questionId": 54901}, {"answer": "100", "questionId": 54902}, {"answer": "100", "questionId": 54904}, {"answer": "100", "questionId": 54905}, {"answer": "Darby", "questionId": 63098}, {"answer": "8.87/19.00.", "questionId": 63100}, {"answer": "BNA", "questionId": 63102}, {"answer": "Segment Team Members", "questionId": 5762}, {"answer": "336.", "questionId": 5767}, {"answer": "552.", "questionId": 5775}, {"answer": "(336) 741-0726", "questionId": 5779}, {"answer": "861", "questionId": 54917}, {"answer": "36%", "questionId": 54925}, {"answer": "55% of Sample II will opt for \"WOULDN'T MAKE MUCH DIFFERENCE\".", "questionId": 54934}, {"answer": "Target Research Group.", "questionId": 5769}, {"answer": "The first and only low-smoke cigarette.", "questionId": 54919}, {"answer": "The first.", "questionId": 54922}, {"answer": "Southern Medical Association.", "questionId": 63111}, {"answer": "Mr. C. P. Loranz", "questionId": 63112}, {"answer": "HT SYSTEM", "questionId": 54927}, {"answer": "Switch.", "questionId": 54929}, {"answer": "Carbon Felt.", "questionId": 54930}, {"answer": "BATTERY.", "questionId": 54932}, {"answer": "BATTERY.", "questionId": 54931}, {"answer": "NUTRITION IN PREGNANCY AND LACTATION", "questionId": 30352}, {"answer": "Sample - E.", "questionId": 54938}, {"answer": "5", "questionId": 54941}, {"answer": "4", "questionId": 54943}, {"answer": "Black", "questionId": 54945}, {"answer": "5", "questionId": 54946}, {"answer": "52140.", "questionId": 54948}, {"answer": "WAEPA.", "questionId": 63122}, {"answer": "$10,000", "questionId": 63123}, {"answer": "\"MORE IS LESS $10,000 SUPPLEMENTAL LIFE INSURANCE FOR AS LITTLE AS $12 A YEAR FOR WAEPA MEMBERS ONLY\"", "questionId": 63125}, {"answer": "$12.", "questionId": 63124}, {"answer": "Rock Island", "questionId": 5791}, {"answer": "3995", "questionId": 5793}, {"answer": "$7,500.00", "questionId": 5797}, {"answer": "The table number is 1.", "questionId": 63138}, {"answer": "94.7", "questionId": 63139}, {"answer": "94.7", "questionId": 63140}, {"answer": "HP07 denotes \"Record of Death\".", "questionId": 63141}, {"answer": "Page 38", "questionId": 63142}, {"answer": "Page 154.", "questionId": 63143}, {"answer": "Page 12.", "questionId": 63144}, {"answer": "It is a statement of operations.", "questionId": 63148}, {"answer": "$243,022", "questionId": 63149}, {"answer": "$243,022", "questionId": 63150}, {"answer": "1976", "questionId": 63153}, {"answer": "1976.", "questionId": 63154}, {"answer": "JAMES W. JOHNSTON, CHAIRMAN, R. J. REYNOLDS TOBACCO COMPANY", "questionId": 54960}, {"answer": "WE DO NOT SPIKE OUR CIGARETTES WITH NICOTINE.", "questionId": 54961}, {"answer": "1-800-366 8441.", "questionId": 54963}, {"answer": "52254 2438", "questionId": 54964}, {"answer": "Ms. A. Lewis", "questionId": 5813}, {"answer": "November", "questionId": 5818}, {"answer": "2006", "questionId": 5822}, {"answer": "Transmission report.", "questionId": 54976}, {"answer": "15", "questionId": 54978}, {"answer": "8:48", "questionId": 54979}, {"answer": "10-24-96.", "questionId": 54980}, {"answer": "18038216128", "questionId": 54982}, {"answer": "10 pages.", "questionId": 54987}, {"answer": "Boundary of area served by Jefferson and Cass Health Center.", "questionId": 63170}, {"answer": "21-A, 21-B, 21-C, and 21-D.", "questionId": 63171}, {"answer": "21-A", "questionId": 63172}, {"answer": "10, 20, 25, and 26.", "questionId": 63173}, {"answer": "21-B", "questionId": 63174}, {"answer": "\"INSTRUCTIONS\"", "questionId": 63185}, {"answer": "3/23/01", "questionId": 5842}, {"answer": "January 1, 2001 -- December 31, 2001", "questionId": 5843}, {"answer": "Twang", "questionId": 5852}, {"answer": "1271 Glenwood Avenue, Atlanta,GA 30316", "questionId": 5854}, {"answer": "Kyoti Inc.", "questionId": 5860}, {"answer": "2493", "questionId": 5861}, {"answer": "_C- 15", "questionId": 5844}, {"answer": "Routing #_C- 15", "questionId": 5846}, {"answer": "3/2/01", "questionId": 5851}, {"answer": "Principles of Community Health.", "questionId": 63186}, {"answer": "3", "questionId": 63187}, {"answer": "Smolensky, Jack and Harr, Franklin B.", "questionId": 63188}, {"answer": "\"Social Factors in Relation to the Chronic Illnesses\"", "questionId": 63191}, {"answer": "Lasioderma serricorne.", "questionId": 55000}, {"answer": "KABAT Tobacco Protector.", "questionId": 55005}, {"answer": "Ephestia elutella", "questionId": 55001}, {"answer": "20 LITRES", "questionId": 55003}, {"answer": "Soap and water.", "questionId": 55009}, {"answer": "Gloves.", "questionId": 55007}, {"answer": "Store in cool, well-ventilated area.", "questionId": 55011}, {"answer": "Jay Rachelli, Steve Crowe, Marcello Santoro, Nick Martin, Lorri Jones.", "questionId": 46826}, {"answer": "NM.", "questionId": 46849}, {"answer": "NM, JR, SC, LP-D.", "questionId": 46861}, {"answer": "Page number is 8.", "questionId": 46866}, {"answer": "There are 5 actions.", "questionId": 46869}, {"answer": "Determine publication status of locally funded tibolone studies.", "questionId": 46871}, {"answer": "560", "questionId": 63211}, {"answer": "8", "questionId": 63212}, {"answer": "Drinking, Drugs and You", "questionId": 63213}, {"answer": "Alcohol and drugs in your life.", "questionId": 63214}, {"answer": "Handling alcohol-related situations; e.g., problem-drinking friend, etc.", "questionId": 63222}, {"answer": "1963", "questionId": 38649}, {"answer": "DAYS", "questionId": 38664}, {"answer": "DAYS", "questionId": 38670}, {"answer": "DAYS", "questionId": 38671}, {"answer": "NITROGEN.", "questionId": 38678}, {"answer": "Transportation.", "questionId": 63226}, {"answer": "Type A.", "questionId": 63227}, {"answer": "2", "questionId": 5888}, {"answer": "50.", "questionId": 5890}, {"answer": "50 weeks.", "questionId": 5892}, {"answer": "5 weeks", "questionId": 5893}, {"answer": "YA Premiums and Materials", "questionId": 5899}, {"answer": "25.", "questionId": 5901}, {"answer": "March 12, 2001.", "questionId": 5902}, {"answer": "Earl Largely", "questionId": 5904}, {"answer": "WILSON.", "questionId": 5907}, {"answer": "ASH BALLOT", "questionId": 55067}, {"answer": "3/1189", "questionId": 55068}, {"answer": "Sample 5175", "questionId": 55069}, {"answer": "Paper Ash Adhesion to Tobacco Column During Puffing and Static Burn.", "questionId": 55073}, {"answer": "4 appears most number of times.", "questionId": 55076}, {"answer": "52140 5175", "questionId": 55077}, {"answer": "242/4", "questionId": 5920}, {"answer": "242/4", "questionId": 5922}, {"answer": "State - Virginia", "questionId": 5925}, {"answer": "511910006996", "questionId": 5927}, {"answer": "3,590", "questionId": 5931}, {"answer": "V. PRODUCT TECHNOLOGY OPPORTUNITIES.", "questionId": 55079}, {"answer": "V. PRODUCT TECHNOLOGY OPPORTUNITIES.", "questionId": 55086}, {"answer": "73", "questionId": 55087}, {"answer": "73", "questionId": 55089}, {"answer": "72", "questionId": 55090}, {"answer": "800 648:4500", "questionId": 63268}, {"answer": "1963.", "questionId": 63270}, {"answer": "1958.", "questionId": 63272}, {"answer": "1948.", "questionId": 63273}, {"answer": "VOLUNTEERS", "questionId": 63275}, {"answer": "COUNCIL", "questionId": 63278}, {"answer": "COUNCIL", "questionId": 63280}, {"answer": "COMMITTEE", "questionId": 63281}, {"answer": "Annual Finance Standalone.", "questionId": 55102}, {"answer": "John, Peter, Edwards", "questionId": 22350}, {"answer": "Epidemiology", "questionId": 22351}, {"answer": "10/10/52", "questionId": 22357}, {"answer": "(612) 631-0303", "questionId": 22359}, {"answer": "Illinois.", "questionId": 22361}, {"answer": "1974", "questionId": 22363}, {"answer": "Yes", "questionId": 22366}, {"answer": "This is a Retail Program Design document.", "questionId": 5968}, {"answer": "Camel", "questionId": 5970}, {"answer": "1/15/01", "questionId": 5972}, {"answer": "30.", "questionId": 5973}, {"answer": "R. J. Reynolds Tobacco Company (RJRT).", "questionId": 5971}, {"answer": "1210 68", "questionId": 5980}, {"answer": "04-16-0000.", "questionId": 5987}, {"answer": "3 billable cartons.", "questionId": 5979}, {"answer": "805586", "questionId": 5981}, {"answer": "30.", "questionId": 5985}, {"answer": "10/01/01", "questionId": 5986}, {"answer": "Performance Planning and Evaluation Form.", "questionId": 5989}, {"answer": "W. Paul Scott", "questionId": 5990}, {"answer": "Assistant Marketing Manager", "questionId": 5992}, {"answer": "12-8-99", "questionId": 5995}, {"answer": "10th Floor.", "questionId": 63334}, {"answer": "Library - Dr. Shank's.", "questionId": 63339}, {"answer": "WIC Funding.", "questionId": 63345}, {"answer": "Mr Arun K. Hitkari", "questionId": 55152}, {"answer": "Rs 24 lacs", "questionId": 55153}, {"answer": "52", "questionId": 55154}, {"answer": "Mr Arun K. Hitkari joined the company in 2004.", "questionId": 55156}, {"answer": "B.Com", "questionId": 55157}, {"answer": "Godfrey Phillips.", "questionId": 55161}, {"answer": "Page 85", "questionId": 55162}, {"answer": "14473.01", "questionId": 55163}, {"answer": "Acacia Partners Lp", "questionId": 55183}, {"answer": "30-Sep-08", "questionId": 55184}, {"answer": "3.56", "questionId": 55185}, {"answer": "1.25", "questionId": 55186}, {"answer": "Income statement.", "questionId": 55199}, {"answer": "$129.", "questionId": 55201}, {"answer": "(In thousands of dollars)", "questionId": 55202}, {"answer": "Unaudited.", "questionId": 55204}, {"answer": "100 packets.", "questionId": 30635}, {"answer": "LiFE", "questionId": 47023}, {"answer": "LiFE.", "questionId": 47032}, {"answer": "8083-4818", "questionId": 6071}, {"answer": "PF3 - RETURN TO PREVIOUS SCREEN.", "questionId": 6073}, {"answer": "8083-4818", "questionId": 6077}, {"answer": "5850", "questionId": 6080}, {"answer": "PF8.", "questionId": 6081}, {"answer": "PF12.", "questionId": 6082}, {"answer": "The ASTERISKS indicate that the MAXIMUM ORDER QTY was originally exceeded.", "questionId": 6083}, {"answer": "1000.", "questionId": 47048}, {"answer": "New York", "questionId": 47049}, {"answer": "10017", "questionId": 47051}, {"answer": "62258", "questionId": 47053}, {"answer": "Everything I can find.", "questionId": 6092}, {"answer": "Date: $ 14 95.", "questionId": 6093}, {"answer": "51804.", "questionId": 6097}, {"answer": "www.SnusCamel.com", "questionId": 6095}, {"answer": "May.", "questionId": 6098}, {"answer": "Round tin packaging.", "questionId": 6100}, {"answer": "Austin, Texas and Portland, Oregon.", "questionId": 6102}, {"answer": "1980", "questionId": 6096}, {"answer": "Solar Research Group.", "questionId": 6099}, {"answer": "200 k$.", "questionId": 6101}, {"answer": "9", "questionId": 6103}, {"answer": "May 18-19, 1979", "questionId": 47065}, {"answer": "FIGURE A.6.", "questionId": 55260}, {"answer": "1.9", "questionId": 55261}, {"answer": "FIGURE A.6.", "questionId": 55262}, {"answer": "49", "questionId": 55263}, {"answer": "41", "questionId": 55265}, {"answer": "Bobbin.", "questionId": 55267}, {"answer": "4,40,28,241.", "questionId": 55268}, {"answer": "5,588 M. Ton.", "questionId": 55270}, {"answer": "PREFACE", "questionId": 63477}, {"answer": "Handbook of Nutrition Care.", "questionId": 63478}, {"answer": "1300", "questionId": 38994}, {"answer": "30ab", "questionId": 38954}, {"answer": "2", "questionId": 38972}, {"answer": "1300", "questionId": 38977}, {"answer": "15", "questionId": 39005}, {"answer": "12", "questionId": 39011}, {"answer": "290", "questionId": 39017}, {"answer": "13", "questionId": 39022}, {"answer": "11.1400", "questionId": 39027}, {"answer": "2", "questionId": 39038}, {"answer": "OCTOBER 1950", "questionId": 63483}, {"answer": "sandige", "questionId": 63484}, {"answer": "Committee on Dietary Allowances.", "questionId": 63485}, {"answer": "Second.", "questionId": 63487}, {"answer": "NATIONAL HEART, BLOOD VESSEL, LUNG, AND BLOOD PROGRAM", "questionId": 63490}, {"answer": "Lung.", "questionId": 63491}, {"answer": "LUNG", "questionId": 63492}, {"answer": "Washington University.", "questionId": 63493}, {"answer": "1,355.42", "questionId": 63495}, {"answer": "8,173.41", "questionId": 63496}, {"answer": "2,295.64", "questionId": 63497}, {"answer": "Helen Duncan", "questionId": 63499}, {"answer": "Page number is 3.", "questionId": 55307}, {"answer": "4,50,000", "questionId": 55308}, {"answer": "3,55,000.", "questionId": 55309}, {"answer": "2022.", "questionId": 55310}, {"answer": "Wednesday, April 02, 2003", "questionId": 55311}, {"answer": "Viking Room.", "questionId": 63501}, {"answer": "Haddon Hall Hotel", "questionId": 63502}, {"answer": "Page number is 31/03/2013.", "questionId": 55316}, {"answer": "42000.", "questionId": 55318}, {"answer": "The total salary paid to the directors is 6088296.", "questionId": 55319}, {"answer": "Shri R. R. Kumar is receiving the highest 'salary' of 42000.", "questionId": 55320}, {"answer": "Shri N.V. Joshi.", "questionId": 55321}, {"answer": "J.P. Khetan.", "questionId": 55322}, {"answer": "Moderate Invest & Comm Ent Ltd.", "questionId": 55323}, {"answer": "31 December 2006.", "questionId": 55324}, {"answer": "3.63", "questionId": 55325}, {"answer": "Gems Commercial Company Ltd.", "questionId": 55326}, {"answer": "Table 6.", "questionId": 63511}, {"answer": "4", "questionId": 63512}, {"answer": "158.4", "questionId": 63513}, {"answer": "77.2", "questionId": 63514}, {"answer": "16.8", "questionId": 63515}, {"answer": "2.31", "questionId": 55333}, {"answer": "Antarctica Investment Pvt. Ltd.", "questionId": 55336}, {"answer": "9739.66", "questionId": 55343}, {"answer": "703.14", "questionId": 55344}, {"answer": "574.68", "questionId": 55345}, {"answer": "8549.14", "questionId": 55347}, {"answer": "1290.02", "questionId": 55350}, {"answer": "1417.13", "questionId": 55352}, {"answer": "ECONOMIC GROWTH", "questionId": 55346}, {"answer": "65.08", "questionId": 55348}, {"answer": "Borrowings: 397.8", "questionId": 55349}, {"answer": "196.1", "questionId": 55351}, {"answer": "Sales.", "questionId": 55354}, {"answer": "Net worth.", "questionId": 55355}, {"answer": "\"Standalone Balance Sheet\"", "questionId": 55353}, {"answer": "13.90%.", "questionId": 55356}, {"answer": "40.00%", "questionId": 55359}, {"answer": "40.00%", "questionId": 55361}, {"answer": "25.89%.", "questionId": 55362}, {"answer": "18.10%.", "questionId": 55364}, {"answer": "10%", "questionId": 55365}, {"answer": "SCHEDULES 1 to 16 annexed to and forming part of the accounts for the year ended March 31, 2010.", "questionId": 55372}, {"answer": "GODFREY PHILLIPS.", "questionId": 55373}, {"answer": "Reserves and surplus.", "questionId": 55374}, {"answer": "Loan funds.", "questionId": 55375}, {"answer": "31.", "questionId": 55376}, {"answer": "MEDICAL SURVEY II", "questionId": 63563}, {"answer": "MEDICAL SURVEY II OF NUTRITION IN NEWFOUNDLAND.", "questionId": 63564}, {"answer": "M. Sym", "questionId": 63565}, {"answer": "W. R. Aykroyd, M. D.", "questionId": 63566}, {"answer": "Graduate Faculty of St. Louis University.", "questionId": 63570}, {"answer": "St. Louis University.", "questionId": 63571}, {"answer": "Master of Science in Dietetics.", "questionId": 63572}, {"answer": "Distribution list.", "questionId": 63573}, {"answer": "20", "questionId": 63574}, {"answer": "7/25/65", "questionId": 63575}, {"answer": "1 mailed 7/28/65-", "questionId": 63576}, {"answer": "20", "questionId": 63577}, {"answer": "7/25/65", "questionId": 63578}, {"answer": "Copies of the complete report.", "questionId": 63579}, {"answer": "giving a sponge bath", "questionId": 30810}, {"answer": "3", "questionId": 63580}, {"answer": "ROLE OF SUGARS IN BAKERY PRODUCTS", "questionId": 63581}, {"answer": "5", "questionId": 63583}, {"answer": "Flavor or sweetening value.", "questionId": 63584}, {"answer": "Improves texture, due to incorporation of air during creaming of sugar and fat.", "questionId": 63585}, {"answer": "Table 5.", "questionId": 63590}, {"answer": "Experiment 5.", "questionId": 63591}, {"answer": "15.0", "questionId": 63592}, {"answer": "415064.", "questionId": 55400}, {"answer": "399337.", "questionId": 55401}, {"answer": "1006.", "questionId": 55402}, {"answer": "1006.", "questionId": 55403}, {"answer": "Evaluation and enhancement of flavour characteristics in tobacco.", "questionId": 55405}, {"answer": "LOVE STORES", "questionId": 6253}, {"answer": "A.P. GROLL", "questionId": 6257}, {"answer": "08837", "questionId": 6261}, {"answer": "No.", "questionId": 6265}, {"answer": "No.", "questionId": 6960}, {"answer": "1200.", "questionId": 6961}, {"answer": "14,22,000", "questionId": 55406}, {"answer": "Page 15.", "questionId": 55410}, {"answer": "GTC Code of Conduct for Prevention of Insider Trading.", "questionId": 55411}, {"answer": "The Calcutta Stock Exchange Association Ltd.", "questionId": 55412}, {"answer": "151", "questionId": 55415}, {"answer": "National Stock Exchange of India Ltd.", "questionId": 55417}, {"answer": "SONY.", "questionId": 22642}, {"answer": "45 MINUTES.", "questionId": 22645}, {"answer": "October 16, 1980", "questionId": 22647}, {"answer": "Compact Cassette.", "questionId": 22650}, {"answer": "SONY\u00ae", "questionId": 22653}, {"answer": "Page 3.", "questionId": 55420}, {"answer": "GPI stands for Godfrey Phillips India Limited.", "questionId": 55423}, {"answer": "A celebration of lifestyle that millions of 21+ smokers enjoy.", "questionId": 6270}, {"answer": "Racing events calendar and information about tracks.", "questionId": 6330}, {"answer": "J.P.KHETAN - Managing Director", "questionId": 55422}, {"answer": "VINEY MEHRA - Whole-time Director", "questionId": 55424}, {"answer": "MUMBAI", "questionId": 55427}, {"answer": "59.00", "questionId": 63119}, {"answer": "SYDNEY HILTON HOTEL", "questionId": 63120}, {"answer": "211.00", "questionId": 63614}, {"answer": "DUODENOSCOPY", "questionId": 63616}, {"answer": "201.00", "questionId": 63627}, {"answer": "211.00", "questionId": 63629}, {"answer": "Cane and beet.", "questionId": 39039}, {"answer": "1,019", "questionId": 39043}, {"answer": "Minor, sweet.", "questionId": 39046}, {"answer": "4,6", "questionId": 39058}, {"answer": "4.6", "questionId": 39062}, {"answer": "125.", "questionId": 39066}, {"answer": "Table 3. - Grain Products and Potatoes in Total Food Available at \"Retail Level\" in the United States, 1879-1951.", "questionId": 39020}, {"answer": "Calories.", "questionId": 39030}, {"answer": "United States.", "questionId": 39034}, {"answer": "EX REG.", "questionId": 55445}, {"answer": "86", "questionId": 55450}, {"answer": "114", "questionId": 55452}, {"answer": "12.6%", "questionId": 55455}, {"answer": "Robert E. Shank.", "questionId": 63641}, {"answer": "November 14, 1952.", "questionId": 30880}, {"answer": "3.9", "questionId": 30885}, {"answer": "118", "questionId": 30992}, {"answer": "3.8", "questionId": 31001}, {"answer": "KRAFT CHEESE", "questionId": 55457}, {"answer": "Kraft.", "questionId": 55458}, {"answer": "Advertising Age, BrandWeek", "questionId": 55460}, {"answer": "2251336.", "questionId": 55461}, {"answer": "2 Feb 76", "questionId": 63126}, {"answer": "Afternoon session begins at 1:00 PM.", "questionId": 63659}, {"answer": "Dr. Dyar.", "questionId": 63661}, {"answer": "Standalone Balance Sheet.", "questionId": 55473}, {"answer": "2", "questionId": 55476}, {"answer": "118", "questionId": 63670}, {"answer": "Without shoes.", "questionId": 63671}, {"answer": "132", "questionId": 63672}, {"answer": "October 7, 1966", "questionId": 63674}, {"answer": "October 6, 1966", "questionId": 63675}, {"answer": "October 5, 1966.", "questionId": 63677}, {"answer": "TR.", "questionId": 63678}, {"answer": "Protective casework services.", "questionId": 39105}, {"answer": "Protective Casework Services.", "questionId": 39107}, {"answer": "\"Page 20 -\"", "questionId": 39109}, {"answer": "\"Places children, legally free for adoption, in adoptive homes.\"", "questionId": 39114}, {"answer": "Protects dependent and neglected children in interstate placement.", "questionId": 39116}, {"answer": "Missouri.", "questionId": 39142}, {"answer": "11/2 million.", "questionId": 39145}, {"answer": "Unmarried parents.", "questionId": 39148}, {"answer": "Licenses independent full time and day care homes.", "questionId": 39151}, {"answer": "LA", "questionId": 22729}, {"answer": "Dept. of Biochemistry", "questionId": 22733}, {"answer": "Vanderbilt University", "questionId": 22739}, {"answer": "1:00 PM", "questionId": 63689}, {"answer": "Room 123", "questionId": 63690}, {"answer": "The superscript + means \"standard error of the mean\".", "questionId": 63691}, {"answer": "27.", "questionId": 63696}, {"answer": "Photocopied for contepreservation.", "questionId": 63697}, {"answer": "1967", "questionId": 25687}, {"answer": "APPENDIX", "questionId": 25698}, {"answer": "$20 million", "questionId": 63703}, {"answer": "$89.2 million", "questionId": 63704}, {"answer": "600.", "questionId": 63706}, {"answer": "3,421", "questionId": 63707}, {"answer": "62,092", "questionId": 63716}, {"answer": "187,233", "questionId": 63723}, {"answer": "520,182", "questionId": 63724}, {"answer": "FY 1977", "questionId": 63725}, {"answer": "Joseph M. Darst", "questionId": 63712}, {"answer": "July 8, 1951.", "questionId": 63713}, {"answer": "Sewer problem.", "questionId": 63714}, {"answer": "4.3%", "questionId": 63720}, {"answer": "14.6%", "questionId": 63721}, {"answer": "4.4", "questionId": 63722}, {"answer": "803", "questionId": 63726}, {"answer": "11", "questionId": 63727}, {"answer": "Role of plasmalogen in heart diseases.", "questionId": 63728}, {"answer": "17", "questionId": 39153}, {"answer": "Cranberries (R)", "questionId": 39161}, {"answer": "Canned cranberries have the highest average sodium content with 119 mg/100g.", "questionId": 39165}, {"answer": "6", "questionId": 39174}, {"answer": "2", "questionId": 39176}, {"answer": "Cranberries (R)", "questionId": 39180}, {"answer": "7", "questionId": 39183}, {"answer": "78", "questionId": 39185}, {"answer": "291", "questionId": 39188}, {"answer": "Table 9", "questionId": 63733}, {"answer": "0.234", "questionId": 63734}, {"answer": "-0.267", "questionId": 63735}, {"answer": "1977", "questionId": 63736}, {"answer": "ROOM SCHEDULE.", "questionId": 63738}, {"answer": "Grey", "questionId": 63739}, {"answer": "Blue.", "questionId": 63740}, {"answer": "Desk.", "questionId": 63741}, {"answer": "Grey", "questionId": 63742}, {"answer": "Grey.", "questionId": 63743}, {"answer": "20.00", "questionId": 63745}, {"answer": "3.0", "questionId": 63746}, {"answer": "6.00", "questionId": 63747}, {"answer": "28.00", "questionId": 63749}, {"answer": "Dear Dr. Shank.", "questionId": 30984}, {"answer": "Touhy Avenue.", "questionId": 63757}, {"answer": "Table 5", "questionId": 63765}, {"answer": "Page 12.", "questionId": 47382}, {"answer": "Page 12.", "questionId": 47383}, {"answer": "Page 12.", "questionId": 47384}, {"answer": "Page 12.", "questionId": 47385}, {"answer": "Page 11.", "questionId": 47387}, {"answer": "Page 12.", "questionId": 47388}, {"answer": "Page 12.", "questionId": 47391}, {"answer": "Page 11.", "questionId": 47392}, {"answer": "Page 12.", "questionId": 47393}, {"answer": "American Heart Association", "questionId": 63775}, {"answer": "DIETAND CORONARY HEART DISEASE.", "questionId": 63776}, {"answer": "715", "questionId": 63780}, {"answer": "728", "questionId": 63781}, {"answer": "728", "questionId": 63785}, {"answer": "493", "questionId": 63786}, {"answer": "DEPT.PREVENTIVE MEDICINE", "questionId": 63782}, {"answer": "1,877", "questionId": 63783}, {"answer": "Rabbits", "questionId": 63784}, {"answer": "Alfonso.", "questionId": 63790}, {"answer": "Mr Miduda.", "questionId": 63792}, {"answer": "Mr. Docal.", "questionId": 63793}, {"answer": "WHAT ARE TRIGLYCERIDES?", "questionId": 39221}, {"answer": "WHAT ARE TRIGLYCERIDES?", "questionId": 39224}, {"answer": "WHAT ARE TRIGLYCERIDES?", "questionId": 39226}, {"answer": "WORRY? NO! DO SOMETHING!", "questionId": 39230}, {"answer": "145", "questionId": 39243}, {"answer": "180.", "questionId": 39247}, {"answer": "Worry? No! Do something!", "questionId": 39249}, {"answer": "1 1/2 oz.", "questionId": 39259}, {"answer": "2 1/2 oz.", "questionId": 39262}, {"answer": "5 ounces.", "questionId": 39264}, {"answer": "FRANCES ELLEN BROCK", "questionId": 31033}, {"answer": "465.00", "questionId": 31034}, {"answer": "100.00", "questionId": 31035}, {"answer": "100.00", "questionId": 31036}, {"answer": "22", "questionId": 31037}, {"answer": "billions of dollars", "questionId": 47422}, {"answer": "1976", "questionId": 47426}, {"answer": "1969", "questionId": 47428}, {"answer": "American Journal of Nursing.", "questionId": 63817}, {"answer": "275,000.", "questionId": 63818}, {"answer": "Journal of Obstetric, Gynecologic, and Neonatal Nursing.", "questionId": 63819}, {"answer": "Clinician Reviews.", "questionId": 63820}, {"answer": "1,500.", "questionId": 63822}, {"answer": "1,500", "questionId": 63824}, {"answer": "18,000", "questionId": 63825}, {"answer": "Table 5.", "questionId": 63829}, {"answer": "5 (6.1%).", "questionId": 63832}, {"answer": "5 (6.1%)", "questionId": 63834}, {"answer": "82", "questionId": 63836}, {"answer": "82", "questionId": 63838}, {"answer": "77", "questionId": 63840}, {"answer": "BIOGRAPHY OF GEORGE M. SAUNDERS", "questionId": 31082}, {"answer": "Max Ballin.", "questionId": 31085}, {"answer": "7", "questionId": 6521}, {"answer": "Christine.", "questionId": 6532}, {"answer": "January 19, 1996.", "questionId": 6535}, {"answer": "Donna Sganga", "questionId": 6541}, {"answer": "Melanie Gray, Jimmy Li, Marty Perskin were winners in the most accurate contracts submitted.", "questionId": 6549}, {"answer": "Donna Sganga", "questionId": 6553}, {"answer": "APR 1 3 1976", "questionId": 22933}, {"answer": "Penelope Mary Keyl", "questionId": 22936}, {"answer": "Department of Community Health Science.", "questionId": 22941}, {"answer": "Aug 1945", "questionId": 22945}, {"answer": "MRS.", "questionId": 22995}, {"answer": "19", "questionId": 63895}, {"answer": "1204", "questionId": 63896}, {"answer": "2%", "questionId": 63897}, {"answer": "16%", "questionId": 63898}, {"answer": "BoardFoodo Vitrehim", "questionId": 63903}, {"answer": "DIRECTORY", "questionId": 63904}, {"answer": "BIOLOGY AND AGRICULTURE", "questionId": 63906}, {"answer": "1 January 1959", "questionId": 63910}, {"answer": "December 12, 1943.", "questionId": 47523}, {"answer": "December 12, 1943.", "questionId": 47524}, {"answer": "PI.", "questionId": 47527}, {"answer": "Philadelphia.", "questionId": 47529}, {"answer": "June 11th, 1979.", "questionId": 22948}, {"answer": "President", "questionId": 22949}, {"answer": "May 31, 1979.", "questionId": 22981}, {"answer": "245-1561", "questionId": 22982}, {"answer": "Allan L. Forbes.", "questionId": 22983}, {"answer": "Board of Directors.", "questionId": 47557}, {"answer": "April 8, 1982.", "questionId": 47565}, {"answer": "Administration.", "questionId": 47568}, {"answer": "The Nutrition Foundation.", "questionId": 47569}, {"answer": "$66.42", "questionId": 47570}, {"answer": "$9.00", "questionId": 47573}, {"answer": "Dr. Wm. J. Darby", "questionId": 47574}, {"answer": "Boston.", "questionId": 47576}, {"answer": "Gregory Smith", "questionId": 47577}, {"answer": "Robert D. Blake", "questionId": 47578}, {"answer": "ENDEMIC AND CRETINISM.", "questionId": 47591}, {"answer": "John Wiley & Sons, Inc.", "questionId": 47600}, {"answer": "5", "questionId": 63192}, {"answer": "129-157.", "questionId": 63196}, {"answer": "Dr. Robert E. Shank.", "questionId": 31217}, {"answer": "THE NUTRITION FOUNDATION, INC.", "questionId": 31219}, {"answer": "$22.00", "questionId": 31222}, {"answer": "$22.00", "questionId": 31223}, {"answer": "$22.00", "questionId": 31225}, {"answer": "Transmit Confirmation Report.", "questionId": 6682}, {"answer": "Pages", "questionId": 6683}, {"answer": "9084179076", "questionId": 6684}, {"answer": "02:26", "questionId": 6980}, {"answer": "04.", "questionId": 6982}, {"answer": "OK", "questionId": 6984}, {"answer": "90514", "questionId": 6688}, {"answer": "Lynn Buzzard", "questionId": 6689}, {"answer": "1999.", "questionId": 6690}, {"answer": "336-723-6100", "questionId": 6691}, {"answer": "2", "questionId": 47653}, {"answer": "Tuesday", "questionId": 47655}, {"answer": "Role of Fats in Nutrition", "questionId": 47658}, {"answer": "Van Italie, Leveille", "questionId": 47662}, {"answer": "Holman, Lands.", "questionId": 47664}, {"answer": "Wreland (Sweden)", "questionId": 47669}, {"answer": "Panel Discussion includes Morning speakers with question/answer period.", "questionId": 47679}, {"answer": "Session B.", "questionId": 47685}, {"answer": "Moderator - ?", "questionId": 47687}, {"answer": "Session A.", "questionId": 47688}, {"answer": "1974", "questionId": 23110}, {"answer": "BA.", "questionId": 23113}, {"answer": "Lawrence", "questionId": 23116}, {"answer": "May 19, 1976.", "questionId": 23119}, {"answer": "December 4-6, 1997.", "questionId": 6751}, {"answer": "Casual", "questionId": 6752}, {"answer": "American-Jewish Gala.", "questionId": 6753}, {"answer": "700050", "questionId": 55910}, {"answer": "April", "questionId": 55911}, {"answer": "\"Please return to Joyce with required P.O. #'s ASAPIL\"", "questionId": 55912}, {"answer": "9/27/96", "questionId": 6762}, {"answer": "GROOVE BLENDER EVENT.", "questionId": 6763}, {"answer": "6:00 PM - 12:00 AM", "questionId": 6764}, {"answer": "21 years or older.", "questionId": 6765}, {"answer": "1993", "questionId": 55915}, {"answer": "MID-SOUTH Smokers Newsletter.", "questionId": 55916}, {"answer": "Economy.", "questionId": 55917}, {"answer": "Tennessee", "questionId": 55918}, {"answer": "$1.", "questionId": 55919}, {"answer": "$1 increase in federal excise tax on cigarettes will cost 6,450 jobs and $11 billion in wages.", "questionId": 55920}, {"answer": "Terry", "questionId": 55921}, {"answer": "Smokers.", "questionId": 55922}, {"answer": "Name of the Directors & Managers.", "questionId": 55927}, {"answer": "Bharat B Merchant.", "questionId": 55928}, {"answer": "R R Kumar receives the highest 'salary(Rs)' of 147000.", "questionId": 55929}, {"answer": "Non-Executive", "questionId": 55930}, {"answer": "0", "questionId": 55931}, {"answer": "Director-WINSTON BU", "questionId": 6777}, {"answer": "3/95-3/96", "questionId": 6778}, {"answer": "Brand Marketing.", "questionId": 6779}, {"answer": "L. J. Beasley.", "questionId": 6780}, {"answer": "3/95-3/96", "questionId": 6861}, {"answer": "United States Patent", "questionId": 6788}, {"answer": "5427235", "questionId": 6789}, {"answer": "Jun. 27, 1995", "questionId": 6790}, {"answer": "806,964", "questionId": 6791}, {"answer": "Dec. 12, 1991", "questionId": 6792}, {"answer": "5427235", "questionId": 6793}, {"answer": "Bar Code.", "questionId": 6794}, {"answer": "5,427,235", "questionId": 6795}, {"answer": "Loans and advances.", "questionId": 55945}, {"answer": "(Standalone)", "questionId": 55946}, {"answer": "72", "questionId": 64145}, {"answer": "Columbia University School of Law", "questionId": 47769}, {"answer": "Kristen W. McNutt", "questionId": 47770}, {"answer": "Kristen W. McNutt.", "questionId": 47771}, {"answer": "Professor.", "questionId": 48135}, {"answer": "James M. Milligan.", "questionId": 48138}, {"answer": "60613", "questionId": 48141}, {"answer": "Dr. Jerome D. Solomon Memorial Research Foundation.", "questionId": 64159}, {"answer": "Illinois.", "questionId": 64160}, {"answer": "American Heart Association", "questionId": 64162}, {"answer": "American Heart Association.", "questionId": 64163}, {"answer": "Council Affairs Committee.", "questionId": 64164}, {"answer": "Program Committee", "questionId": 64165}, {"answer": "Wyeth.", "questionId": 47783}, {"answer": "OCC North America, Inc.", "questionId": 47786}, {"answer": "18940", "questionId": 47790}, {"answer": "Confidential Pursuant to Confidentiality.", "questionId": 47792}, {"answer": "Meeting Agenda: Winston SME \"Kick In The Asphalt\" Promotion.", "questionId": 6824}, {"answer": "Five.", "questionId": 6827}, {"answer": "Decide which Winston Cup and Winston Drag events the \"KITA\" band will perform.", "questionId": 6830}, {"answer": "June 4, 1997.", "questionId": 6834}, {"answer": "Hoechst Marion Roussel / Wyeth-Ayerst", "questionId": 15021}, {"answer": "BUY 1 GET 1 FREE", "questionId": 6836}, {"answer": "Lt Box 83.", "questionId": 6838}, {"answer": "7/10/95", "questionId": 6840}, {"answer": "SEASON'S GREETINGS", "questionId": 47800}, {"answer": "3", "questionId": 6844}, {"answer": "Please call 800-898-4433 or 202-457-4800 extension: 51142 5271.", "questionId": 6847}, {"answer": "202-457-9350", "questionId": 6850}, {"answer": "The circle at the center represents \"RESEARCH\".", "questionId": 47804}, {"answer": "751035", "questionId": 64193}, {"answer": "944010", "questionId": 64195}, {"answer": "Page number is 72.", "questionId": 56003}, {"answer": "Schedule 5 - Investments.", "questionId": 56004}, {"answer": "HDFC Mutual Fund.", "questionId": 56005}, {"answer": "Reliance Mutual Fund.", "questionId": 56006}, {"answer": "Achieving Clarity, Renewing Confidence", "questionId": 15047}, {"answer": "Karen.", "questionId": 15052}, {"answer": "Nicole.", "questionId": 15053}, {"answer": "Creative Cuisine.", "questionId": 64197}, {"answer": "15%", "questionId": 56010}, {"answer": "CALENDAR.", "questionId": 64198}, {"answer": "TO BE ANNOUNCED", "questionId": 64199}, {"answer": "TO BE ANNOUNCED", "questionId": 64200}, {"answer": "New England Regional Heart Committee.", "questionId": 64201}, {"answer": "AGPIX", "questionId": 56015}, {"answer": "108.20", "questionId": 56023}, {"answer": "29.37", "questionId": 56024}, {"answer": "Supreme Court.", "questionId": 56026}, {"answer": "992 MEN", "questionId": 47830}, {"answer": "10.7", "questionId": 47837}, {"answer": "2.2", "questionId": 47840}, {"answer": "13.8", "questionId": 47842}, {"answer": "GTL", "questionId": 56027}, {"answer": "Rupees.", "questionId": 56028}, {"answer": "Page Number: 39", "questionId": 56029}, {"answer": "2004 shows higher expense on salaries, wages and bonus.", "questionId": 56030}, {"answer": "Nil", "questionId": 56031}, {"answer": "NUDE M ney", "questionId": 64221}, {"answer": "October 22, 1957.", "questionId": 64225}, {"answer": "6", "questionId": 64230}, {"answer": "Housing", "questionId": 64231}, {"answer": "500", "questionId": 64232}, {"answer": "Taxis and public transportation.", "questionId": 64233}, {"answer": "SURGEON GENERAL'S WARNING. Cigarette smoke can be harmful to your health.", "questionId": 56040}, {"answer": "Premier.", "questionId": 56041}, {"answer": "Premier.", "questionId": 56043}, {"answer": "Symposium on Food Standards.", "questionId": 64234}, {"answer": "9:00 a.m.", "questionId": 64236}, {"answer": "11:30 a.m.", "questionId": 64237}, {"answer": "11:30 a.m.", "questionId": 64239}, {"answer": "Home Care of the Patient with Respiratory Disease", "questionId": 64244}, {"answer": "12", "questionId": 64245}, {"answer": "4", "questionId": 64247}, {"answer": "FLOUR.", "questionId": 47863}, {"answer": "$139,000", "questionId": 47866}, {"answer": "Packaging ($1,200)", "questionId": 47868}, {"answer": "0.40", "questionId": 47870}, {"answer": "3,000 units.", "questionId": 47873}, {"answer": "$14.00", "questionId": 47876}, {"answer": "65", "questionId": 64260}, {"answer": "19", "questionId": 64261}, {"answer": "n = 325", "questionId": 64262}, {"answer": "77", "questionId": 64263}, {"answer": "Placebo", "questionId": 64264}, {"answer": "mg/day", "questionId": 64265}, {"answer": "Washington, D.C.", "questionId": 31500}, {"answer": "3/5/50", "questionId": 31501}, {"answer": "March 5, 1950.", "questionId": 31502}, {"answer": "Washington, D.C.", "questionId": 31503}, {"answer": "March 6, 1950.", "questionId": 31504}, {"answer": "38.", "questionId": 64268}, {"answer": "39.", "questionId": 64269}, {"answer": "38.", "questionId": 64270}, {"answer": "VST Industries Limited.", "questionId": 15122}, {"answer": "Pfizer Pharmaceuticals Group", "questionId": 64279}, {"answer": "Anti-Inflammatories", "questionId": 64280}, {"answer": "SSRIs.", "questionId": 64284}, {"answer": "30%", "questionId": 56091}, {"answer": "39", "questionId": 56092}, {"answer": "Supermarkets.", "questionId": 56093}, {"answer": "43%", "questionId": 56094}, {"answer": "Table 5.", "questionId": 64291}, {"answer": "77", "questionId": 64292}, {"answer": "4.", "questionId": 64293}, {"answer": "6 (7.8%)", "questionId": 64294}, {"answer": "82", "questionId": 64295}, {"answer": "12", "questionId": 64303}, {"answer": "July 10, 1974", "questionId": 47923}, {"answer": "74-166", "questionId": 47924}, {"answer": "EVENTS.", "questionId": 64308}, {"answer": "Pfizer", "questionId": 64309}, {"answer": "_ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _ _", "questionId": 64321}, {"answer": "Yes.", "questionId": 64323}, {"answer": "(212) 360-1797", "questionId": 47937}, {"answer": "John M. Barnes, M.D.", "questionId": 47939}, {"answer": "12208", "questionId": 47940}, {"answer": "John M. Barnes, M.D.", "questionId": 47941}, {"answer": "Mangaldeep", "questionId": 15174}, {"answer": "2013", "questionId": 15178}, {"answer": "2000", "questionId": 47948}, {"answer": "EVENT.", "questionId": 64339}, {"answer": "MANUAL", "questionId": 64363}, {"answer": "MEDICAID", "questionId": 64364}, {"answer": "Yes.", "questionId": 64379}, {"answer": "95", "questionId": 64382}, {"answer": "95", "questionId": 64383}, {"answer": "\"www.childneurologysociety.org\"", "questionId": 64386}, {"answer": "Yes.", "questionId": 64388}, {"answer": "Title.", "questionId": 7036}, {"answer": "December 23, 1996", "questionId": 7037}, {"answer": "14", "questionId": 7039}, {"answer": "NA", "questionId": 7041}, {"answer": "S", "questionId": 7043}, {"answer": "52266 1899", "questionId": 7049}, {"answer": "Conversion sub-system.", "questionId": 7052}, {"answer": "TBD", "questionId": 7058}, {"answer": "800 = Personal Selling source / 830 - Flow 2 (Ret/Med/Cont) source.", "questionId": 7237}, {"answer": "(203) 973-0222", "questionId": 7038}, {"answer": "12 1/99", "questionId": 7042}, {"answer": "Tara Bennett", "questionId": 7044}, {"answer": "3119", "questionId": 7045}, {"answer": "The study is based on a survey of Doral Alativel Stocker.", "questionId": 7048}, {"answer": "2", "questionId": 7050}, {"answer": "Event number is 2.", "questionId": 64389}, {"answer": "4166.", "questionId": 64390}, {"answer": "Yes.", "questionId": 64391}, {"answer": "36", "questionId": 15250}, {"answer": "29", "questionId": 15254}, {"answer": "29", "questionId": 15256}, {"answer": "Corporate Filing and Dissemination System.", "questionId": 15258}, {"answer": "Within a month of completion of the quarter.", "questionId": 15265}, {"answer": "19", "questionId": 15291}, {"answer": "April", "questionId": 64409}, {"answer": "", "questionId": 64422}, {"answer": "", "questionId": 64425}, {"answer": "", "questionId": 64426}, {"answer": "", "questionId": 64449}, {"answer": "\"Anticonvul. U.S. CBUs TMOTs\"", "questionId": 64429}, {"answer": "Source: IMS Xponent", "questionId": 64430}, {"answer": "(24.4%)", "questionId": 64431}, {"answer": "N.C.", "questionId": 64432}, {"answer": "(14.8%)", "questionId": 64433}, {"answer": "KREDL expansion is under Cll Southern Region Excellence Award in Environment, Health & Safety.", "questionId": 15285}, {"answer": "SHE stands for Safety, Health and Environment.", "questionId": 15289}, {"answer": "Security on Self Service Carton Merchandisers (Continued)", "questionId": 56245}, {"answer": "Kroger.", "questionId": 56251}, {"answer": "17%", "questionId": 56253}, {"answer": "Negative.", "questionId": 56254}, {"answer": "Pack shrink was lower with electronic security - 5.9% versus 5.4%.", "questionId": 56255}, {"answer": "3.8%", "questionId": 56256}, {"answer": "September 20, 2002 to September 24, 2002.", "questionId": 15298}, {"answer": "107", "questionId": 15302}, {"answer": "107", "questionId": 15304}, {"answer": "394.45", "questionId": 15305}, {"answer": "370.00", "questionId": 15306}, {"answer": "399.00", "questionId": 15308}, {"answer": "62653628", "questionId": 56262}, {"answer": "$50.00", "questionId": 56263}, {"answer": "62653628", "questionId": 56264}, {"answer": "April 15, 1998", "questionId": 56265}, {"answer": "29.96", "questionId": 15309}, {"answer": "23.41.", "questionId": 15313}, {"answer": "7.15", "questionId": 15314}, {"answer": "Corporate", "questionId": 7120}, {"answer": "U80", "questionId": 7125}, {"answer": "1996 Pack Swap at Event", "questionId": 7127}, {"answer": "25,000", "questionId": 7153}, {"answer": "Lisa Drum", "questionId": 7163}, {"answer": "Transforming Lives and Landscapes.", "questionId": 15315}, {"answer": "ITC.", "questionId": 15316}, {"answer": "3,00,000", "questionId": 15317}, {"answer": "1,42,000 hectares.", "questionId": 15319}, {"answer": "4TH\n\nExplanation: The answer is taken from the document directly, the word \"4TH\" is the highest stick share trend shown in the document.", "questionId": 56277}, {"answer": "4TH QTR.", "questionId": 56278}, {"answer": "1ST", "questionId": 56280}, {"answer": "4TH QTR", "questionId": 56281}, {"answer": "Related Party Disclosures.", "questionId": 15337}, {"answer": "February 7, 1994.", "questionId": 15340}, {"answer": "KC is running \"cross-hatch\" papers.", "questionId": 15342}, {"answer": "Monday, February 21, at 9:00 a.m.", "questionId": 15344}, {"answer": "Monday, February 21, at 9:00 a.m.", "questionId": 15345}, {"answer": "Friday, April 27th.", "questionId": 64501}, {"answer": "9:00 A.M.", "questionId": 64502}, {"answer": "The H. S. Coith is from The Procter & Gamble Company.", "questionId": 64503}, {"answer": "2", "questionId": 64504}, {"answer": "8", "questionId": 64505}, {"answer": "MS Topic/No. 6", "questionId": 15354}, {"answer": "CVD #6", "questionId": 15355}, {"answer": "Koh.", "questionId": 15356}, {"answer": "International Journal of Cardiology.", "questionId": 15357}, {"answer": "4/4/01.", "questionId": 15358}, {"answer": "November 2002", "questionId": 15359}, {"answer": "44,921", "questionId": 15360}, {"answer": "Monthly.", "questionId": 15361}, {"answer": "30,000", "questionId": 15362}, {"answer": "Fertility and Sterility.", "questionId": 15363}, {"answer": "Bimonthly", "questionId": 15364}, {"answer": "10,000", "questionId": 15365}, {"answer": "21%", "questionId": 56325}, {"answer": "Drifters.", "questionId": 56326}, {"answer": "21% of the GenX population.", "questionId": 56329}, {"answer": "STRA.", "questionId": 56339}, {"answer": "7204", "questionId": 56340}, {"answer": "51336", "questionId": 56350}, {"answer": "51336", "questionId": 56351}, {"answer": "MAINS POWERED 110/220; 60/50HZ.", "questionId": 56398}, {"answer": "December 2002.", "questionId": 15394}, {"answer": "Wyeth", "questionId": 15397}, {"answer": "November 13, 2002.", "questionId": 15398}, {"answer": "FOOD PROTECTION COMMITTEE", "questionId": 37253}, {"answer": "1955", "questionId": 37257}, {"answer": "Lecture Room.", "questionId": 53690}, {"answer": "New Developments and Problems in the Use of Pesticides.", "questionId": 53687}, {"answer": "1:00- 1:30", "questionId": 53693}, {"answer": "\"Trabon\"", "questionId": 64555}, {"answer": "The percentages add to more than 100% because some respondents gave more than one answer.", "questionId": 64556}, {"answer": "23%", "questionId": 64557}, {"answer": "23%", "questionId": 64558}, {"answer": "19%", "questionId": 64559}, {"answer": "3%", "questionId": 64561}, {"answer": "11%", "questionId": 64562}, {"answer": "15%", "questionId": 64563}, {"answer": "16%", "questionId": 64565}, {"answer": "23%", "questionId": 64566}, {"answer": "Men", "questionId": 64592}, {"answer": "Men.", "questionId": 64593}, {"answer": "116", "questionId": 64597}, {"answer": "COMMITTEE - PROGRAM", "questionId": 50280}, {"answer": "RESOLUTIONS.", "questionId": 50282}, {"answer": "Miss Rhea Sylvester.", "questionId": 50284}, {"answer": "COMMITTEE - RESOLUTIONS.", "questionId": 50287}, {"answer": "506", "questionId": 64568}, {"answer": "249", "questionId": 64569}, {"answer": "249", "questionId": 64570}, {"answer": "2", "questionId": 64571}, {"answer": "29", "questionId": 64572}, {"answer": "Panel Discussion", "questionId": 48187}, {"answer": "Freeborn Hall.", "questionId": 48190}, {"answer": "A. W. Brant.", "questionId": 48194}, {"answer": "General Session - NEW PROTEIN FOODS", "questionId": 48197}, {"answer": "3:30", "questionId": 48201}, {"answer": "Fish Protein Concentrate.", "questionId": 48209}, {"answer": "A. W. Brant", "questionId": 48218}, {"answer": "Protein from Peanuts.", "questionId": 48219}, {"answer": "Far-Mar-Co, Inc.", "questionId": 48223}, {"answer": "SOLID.", "questionId": 64575}, {"answer": "6", "questionId": 64576}, {"answer": "100", "questionId": 64577}, {"answer": "Pressure over char (mm. Hg)", "questionId": 64579}, {"answer": "Bars.", "questionId": 56390}, {"answer": "$800,000", "questionId": 56391}, {"answer": "Zambia, Uganda, Sudan.", "questionId": 64598}, {"answer": "Lusaka", "questionId": 64600}, {"answer": "Khartoum", "questionId": 64602}, {"answer": "BA 143", "questionId": 64603}, {"answer": "BA 212", "questionId": 64605}, {"answer": "BA 212", "questionId": 64606}, {"answer": "BA 231", "questionId": 64608}, {"answer": "Khartoum", "questionId": 64609}, {"answer": "2:25 p.m.", "questionId": 64611}, {"answer": "9:35 a.m.", "questionId": 64615}, {"answer": "SUPERMARKET SOM RESPONSE", "questionId": 56419}, {"answer": "* indicates \"ActualDifference\".", "questionId": 56420}, {"answer": "6.24", "questionId": 56463}, {"answer": "3.99", "questionId": 56466}, {"answer": "CAMEL.", "questionId": 56474}, {"answer": "November 7, 1973.", "questionId": 48235}, {"answer": "73-137", "questionId": 48241}, {"answer": "MRS. BARBARA DICK", "questionId": 48244}, {"answer": "$122.00", "questionId": 48246}, {"answer": "Part-time secretarial assistance, office expense.", "questionId": 48248}, {"answer": "Part-time secretarial assistance.", "questionId": 48251}, {"answer": "Hotel", "questionId": 56421}, {"answer": "CROSS-CULTURAL COMPARISONS", "questionId": 64621}, {"answer": "yes", "questionId": 64628}, {"answer": "Jimma", "questionId": 64622}, {"answer": "212", "questionId": 64624}, {"answer": "240", "questionId": 64626}, {"answer": "101.2", "questionId": 64627}, {"answer": "101.2", "questionId": 64629}, {"answer": "Fried potatoes.", "questionId": 64630}, {"answer": "Peach conserve.", "questionId": 64631}, {"answer": "Peach conserve, 60.0.", "questionId": 64632}, {"answer": "8", "questionId": 64639}, {"answer": "61/", "questionId": 64640}, {"answer": "ETHIOPIA", "questionId": 64641}, {"answer": "Asmara", "questionId": 64642}, {"answer": "3,888", "questionId": 64644}, {"answer": "37.4 grams", "questionId": 64645}, {"answer": "TABLE 1", "questionId": 64646}, {"answer": "25.9", "questionId": 64648}, {"answer": "22.0-30.0", "questionId": 64650}, {"answer": "102.7", "questionId": 64653}, {"answer": "4.00", "questionId": 64654}, {"answer": "1955", "questionId": 37272}, {"answer": "Wheat flour (excl semolina).", "questionId": 37274}, {"answer": "1955", "questionId": 37276}, {"answer": "US dollars.", "questionId": 37282}, {"answer": "Johnson & Johnson", "questionId": 64649}, {"answer": "Diagnostics.", "questionId": 64651}, {"answer": "3.80%", "questionId": 64652}, {"answer": "Murphy & Mackey.", "questionId": 64655}, {"answer": "Page No. 3", "questionId": 64656}, {"answer": "2/9/61", "questionId": 64657}, {"answer": "337.80", "questionId": 64658}, {"answer": "553.35", "questionId": 64659}, {"answer": "202", "questionId": 64664}, {"answer": "89 p.p.m.", "questionId": 64666}, {"answer": "0.22", "questionId": 64667}, {"answer": "Smoking.", "questionId": 56475}, {"answer": "5.", "questionId": 56476}, {"answer": "32.", "questionId": 56479}, {"answer": "Two decks.", "questionId": 56480}, {"answer": "powellc@rjrt.com", "questionId": 56481}, {"answer": "Dale Earnhardt, Jeff Gordon, and Dale Jarrett.", "questionId": 56494}, {"answer": "52233 441950TH ANNIVERSARY", "questionId": 56495}, {"answer": "29", "questionId": 64668}, {"answer": "Addis Ababa.", "questionId": 64669}, {"answer": "16", "questionId": 64670}, {"answer": "48", "questionId": 64671}, {"answer": "Alexander-leand\n\nExplanation: The answer is taken from the second line of the document, which reads \"let me thank you for your gift to Vanderbilt. Your confidence strengthens the University and inspires us all.\" The text \"Alexander-leand\" is found in this line.", "questionId": 23716}, {"answer": "Chancellor", "questionId": 23719}, {"answer": "June 29.", "questionId": 64676}, {"answer": "SEPTEMBER 2.", "questionId": 64677}, {"answer": "$9000.", "questionId": 64678}, {"answer": "Communication type - Notice.", "questionId": 64679}, {"answer": "SERIOUS head injuries.", "questionId": 64686}, {"answer": "ATTENDANCE REPORT", "questionId": 64692}, {"answer": "last working day of month", "questionId": 64693}, {"answer": "(signature of special consultant)", "questionId": 64694}, {"answer": "Date of", "questionId": 64695}, {"answer": "Manufacturers", "questionId": 56508}, {"answer": "+", "questionId": 56510}, {"answer": "+", "questionId": 56511}, {"answer": "+", "questionId": 56512}, {"answer": "Sloan Management Review", "questionId": 56513}, {"answer": "Consumer.", "questionId": 56514}, {"answer": "National Board.", "questionId": 64708}, {"answer": "15", "questionId": 64709}, {"answer": "15", "questionId": 64710}, {"answer": "Bulletin of Information.", "questionId": 64712}, {"answer": "Kinds Of Fat", "questionId": 64713}, {"answer": "5", "questionId": 64714}, {"answer": "MARGARINE", "questionId": 64715}, {"answer": "100 calories.", "questionId": 64717}, {"answer": "11 grams", "questionId": 64718}, {"answer": "polyunsaturated, saturated", "questionId": 64719}, {"answer": "Taiwan.", "questionId": 37286}, {"answer": "Republic of China.", "questionId": 37287}, {"answer": "INTRODUCTION.", "questionId": 37290}, {"answer": "TAIPEI", "questionId": 37292}, {"answer": "1934", "questionId": 37294}, {"answer": "Galactosemia.", "questionId": 64720}, {"answer": "\"HEALTH\"", "questionId": 64721}, {"answer": "FACE & NECK, LIPS, and GENERAL SKIN.", "questionId": 64723}, {"answer": "FACE & NECK.", "questionId": 64724}, {"answer": "FIGURE 10a. ABBREVIATED CLINICAL EXAMINATION CARD.", "questionId": 64725}, {"answer": "\"DATE\"", "questionId": 64727}, {"answer": "BOB GRANT.", "questionId": 56535}, {"answer": "INSECTICIDE SPRAYING OR TOBACCO.", "questionId": 56537}, {"answer": "BOB GRANT.", "questionId": 56539}, {"answer": "1963", "questionId": 56540}, {"answer": "Marquis Regional Library.", "questionId": 64728}, {"answer": "Emerson", "questionId": 64729}, {"answer": "32", "questionId": 64733}, {"answer": "1.8g/100g", "questionId": 64734}, {"answer": "1.8g/100g", "questionId": 64735}, {"answer": "Walrus has the highest fat content with 12 fat grams per 100 grams of edible portion.", "questionId": 64736}, {"answer": "13g/100g", "questionId": 64737}, {"answer": "Hamburger.", "questionId": 64738}, {"answer": "27 November 1985", "questionId": 23790}, {"answer": "1975", "questionId": 56562}, {"answer": "3", "questionId": 56563}, {"answer": "Nutrition Seminar.", "questionId": 56564}, {"answer": "17", "questionId": 56565}, {"answer": "Washington, D.C.", "questionId": 56566}, {"answer": "February.", "questionId": 56567}, {"answer": "Washington, D.C.", "questionId": 56568}, {"answer": "84.00", "questionId": 56570}, {"answer": "16.20", "questionId": 56571}, {"answer": "21st March.", "questionId": 56572}, {"answer": "21st March.", "questionId": 56573}, {"answer": "9.5 mg/100g.", "questionId": 64773}, {"answer": "195", "questionId": 64774}, {"answer": "DR. WILLIAM J. DARBY", "questionId": 56582}, {"answer": "U.S. $ 645.11", "questionId": 56583}, {"answer": "108113", "questionId": 56584}, {"answer": "Lisa Drum.", "questionId": 7433}, {"answer": "No.", "questionId": 7436}, {"answer": "_402", "questionId": 7439}, {"answer": "52266.", "questionId": 7440}, {"answer": "June 10, 1997.", "questionId": 7442}, {"answer": "FAST FOOD INDUSTRY", "questionId": 56598}, {"answer": "larger brand growth", "questionId": 56600}, {"answer": "GPI.", "questionId": 56607}, {"answer": "Bravery awards.", "questionId": 56608}, {"answer": "12 States.", "questionId": 56609}, {"answer": "Gujarat Earthquake victims", "questionId": 56610}, {"answer": "The Source mentioned is \"The Tobacco Institute of India\".", "questionId": 56612}, {"answer": "Current tobacco exports of India is Rs. 7000 C.", "questionId": 56613}, {"answer": "Rs. 7000 C.", "questionId": 56614}, {"answer": "The source of the plots is \"The Tobacco Institute of India\".", "questionId": 56621}, {"answer": "16.6", "questionId": 56622}, {"answer": "16.6\n\nExplanation: The answer is found in the last line of the second paragraph, which states \"Tax Revenue per 1000 Cigarettes in India (USD) - 16.6\".", "questionId": 56623}, {"answer": "320.", "questionId": 56624}, {"answer": "320.", "questionId": 56625}, {"answer": "-68 +7.", "questionId": 56626}, {"answer": "-68 +7.", "questionId": 56627}, {"answer": "-68", "questionId": 56628}, {"answer": "14.03.", "questionId": 64822}, {"answer": "21.21.", "questionId": 64823}, {"answer": "0.51.", "questionId": 64824}, {"answer": "9.52 **", "questionId": 64825}, {"answer": "\"Castelli - 7\"", "questionId": 64826}, {"answer": "2443", "questionId": 64827}, {"answer": "2/11/66", "questionId": 64828}, {"answer": "Washington University", "questionId": 64829}, {"answer": "Expense Record.", "questionId": 64834}, {"answer": "3", "questionId": 64836}, {"answer": "Portable Quizmatic Exhibit", "questionId": 64837}, {"answer": "12.", "questionId": 64838}, {"answer": "\u00a322", "questionId": 56645}, {"answer": "55", "questionId": 56646}, {"answer": "0273 302707", "questionId": 56647}, {"answer": "Table 4.", "questionId": 64841}, {"answer": "1.13", "questionId": 64842}, {"answer": "1.13", "questionId": 64843}, {"answer": "St. Louis County", "questionId": 64844}, {"answer": "1900", "questionId": 64857}, {"answer": "1.0", "questionId": 64858}, {"answer": "65 years of age and over.", "questionId": 64860}, {"answer": "70.5 years", "questionId": 64845}, {"answer": "73.1 years", "questionId": 64846}, {"answer": "73.1 years", "questionId": 64847}, {"answer": "The solid line curves represent the weight in pounds of the Canadian population.", "questionId": 64848}, {"answer": "The sparsely dotted curve represents the weight in pounds of the Canadian population.", "questionId": 64849}, {"answer": "Height growth.", "questionId": 64850}, {"answer": "Southern Eskimos.", "questionId": 64851}, {"answer": "Southern Eskimos.", "questionId": 64852}, {"answer": "Pounds.", "questionId": 64853}, {"answer": "10.", "questionId": 64854}, {"answer": "40.", "questionId": 64856}, {"answer": "Southern Eskimos.", "questionId": 64859}, {"answer": "3 inches.", "questionId": 64861}, {"answer": "Washington 25, D.C.", "questionId": 38944}, {"answer": "DA-49-007-MD-662", "questionId": 38951}, {"answer": "1 April 1963", "questionId": 38967}, {"answer": "1 September 1963", "questionId": 38976}, {"answer": "James C. McPherson, M.D.", "questionId": 38983}, {"answer": "William W. Burr, Jr.", "questionId": 39010}, {"answer": "George Weber.", "questionId": 56679}, {"answer": "Benjamin Drewinko", "questionId": 56680}, {"answer": "Session IV.", "questionId": 56684}, {"answer": "88", "questionId": 64879}, {"answer": "88", "questionId": 64880}, {"answer": "14.", "questionId": 64881}, {"answer": "Kelantan", "questionId": 64882}, {"answer": "3.8c, 0.47c, 0.71c, 3.4.", "questionId": 64884}, {"answer": "PYRIDOXINE DEFICIENCY", "questionId": 64891}, {"answer": "Travel Voucher", "questionId": 64904}, {"answer": "1012a-Revised.", "questionId": 64905}, {"answer": "General Regulations No. 88.", "questionId": 64906}, {"answer": "53.", "questionId": 64914}, {"answer": "238.", "questionId": 64917}, {"answer": "238 (men) and 237 (women).", "questionId": 64918}, {"answer": "4", "questionId": 64919}, {"answer": "6", "questionId": 64920}, {"answer": "20", "questionId": 64921}, {"answer": "72 kg.", "questionId": 64922}, {"answer": "57 kg.", "questionId": 64923}, {"answer": "77", "questionId": 64924}, {"answer": "6", "questionId": 64925}, {"answer": "Mortality Ratio.", "questionId": 64932}, {"answer": "Females", "questionId": 64933}, {"answer": "12/17/99", "questionId": 7598}, {"answer": "CUMBERLAND FARMS INC.", "questionId": 7599}, {"answer": "0107-XX XX", "questionId": 7600}, {"answer": "AL MCKAY, VP MARKETING.", "questionId": 7603}, {"answer": "240.", "questionId": 7628}, {"answer": "7,84,204", "questionId": 56753}, {"answer": "\"Textual information (22) Textual information (23)\"", "questionId": 56754}, {"answer": "CEEJAY TOBACCO LIMITED", "questionId": 56755}, {"answer": "\"Disclosure of notes on non-current investments explanatory [TextBlock]\"", "questionId": 56756}, {"answer": "Research Summary on WINSTON DRAG SERIES.", "questionId": 56757}, {"answer": "1st quarter.", "questionId": 56758}, {"answer": "ATTENDEES", "questionId": 56759}, {"answer": "80%", "questionId": 56760}, {"answer": "80%", "questionId": 56761}, {"answer": "76%", "questionId": 56762}, {"answer": "Newport.", "questionId": 56765}, {"answer": ".724", "questionId": 56766}, {"answer": "Newport and Kool.", "questionId": 56768}, {"answer": "Players.", "questionId": 56769}, {"answer": "SUMMARY", "questionId": 56770}, {"answer": "Gly, Nic, PG.", "questionId": 56771}, {"answer": "50%", "questionId": 56774}, {"answer": "8.", "questionId": 64967}, {"answer": "Table V.", "questionId": 64968}, {"answer": "72.", "questionId": 64970}, {"answer": "59", "questionId": 64972}, {"answer": "46.", "questionId": 64973}, {"answer": "Statement Regarding Subsidiary Companies.", "questionId": 56786}, {"answer": "$953,666", "questionId": 64988}, {"answer": "40,646", "questionId": 64990}, {"answer": "40,646", "questionId": 64991}, {"answer": "1982", "questionId": 64992}, {"answer": "$376,490", "questionId": 64994}, {"answer": "$563.465", "questionId": 64995}, {"answer": "$563.465.", "questionId": 64996}, {"answer": "American Heart Association, Inc.", "questionId": 64997}, {"answer": "THE ROBERT A. WELCH FOUNDATION", "questionId": 24046}, {"answer": "P-074", "questionId": 24048}, {"answer": "31 May 1963", "questionId": 24049}, {"answer": "Date: 4 June 1963.", "questionId": 24050}, {"answer": "Requests supplement of $2000 for additional computer cost.", "questionId": 24051}, {"answer": "701", "questionId": 65012}, {"answer": "1.", "questionId": 65013}, {"answer": "15.1%", "questionId": 65014}, {"answer": "2.0%", "questionId": 65015}, {"answer": "7.8%", "questionId": 65018}, {"answer": "15.1%", "questionId": 65025}, {"answer": "OAKLAND", "questionId": 56823}, {"answer": "211.", "questionId": 56826}, {"answer": "256.", "questionId": 56827}, {"answer": "21886.", "questionId": 56829}, {"answer": "Female.", "questionId": 56831}, {"answer": "Date", "questionId": 56830}, {"answer": "April 10, 1979", "questionId": 56832}, {"answer": "496-3454", "questionId": 56835}, {"answer": "Room No.-Bldg - 496-3454.", "questionId": 56837}, {"answer": "Heights Travel Service Inc.", "questionId": 56834}, {"answer": "Sept 2, 1982", "questionId": 56836}, {"answer": "Dr. W. Darby", "questionId": 56838}, {"answer": "INVOICE #9310", "questionId": 56840}, {"answer": "Prepublication Draft", "questionId": 65031}, {"answer": "11/6", "questionId": 65033}, {"answer": "November 5, 1954.", "questionId": 65036}, {"answer": "Food and Nutrition Board.", "questionId": 65037}, {"answer": "0011207-266151", "questionId": 56841}, {"answer": "Original.", "questionId": 56843}, {"answer": "Dr. W. Darby", "questionId": 56844}, {"answer": "212-522-1400", "questionId": 56846}, {"answer": "Pneumonia", "questionId": 65042}, {"answer": "Pneumonia.", "questionId": 65043}, {"answer": "Five.", "questionId": 65044}, {"answer": "Malaria.", "questionId": 65049}, {"answer": "Multiple True-False.", "questionId": 65051}, {"answer": "The letterhead is from The Nutrition Foundation, Inc.", "questionId": 32293}, {"answer": "$11.00", "questionId": 32296}, {"answer": "6.26", "questionId": 32299}, {"answer": "$20.52", "questionId": 32300}, {"answer": "$163.00", "questionId": 32303}, {"answer": "Food Safety Council Meeting", "questionId": 32305}, {"answer": "William Daily.", "questionId": 32306}, {"answer": "$233.28", "questionId": 32308}, {"answer": "August 30, 1979", "questionId": 32314}, {"answer": "500-10,000", "questionId": 65070}, {"answer": "500-10,000", "questionId": 65071}, {"answer": "United States", "questionId": 65072}, {"answer": "943", "questionId": 65073}, {"answer": "227", "questionId": 65075}, {"answer": "1994", "questionId": 65076}, {"answer": "\"Surveys by recipe method involving 1,680 troops of Royal Malayan Army.\"", "questionId": 65079}, {"answer": "1,680", "questionId": 65081}, {"answer": "73 grams/man/day", "questionId": 65083}, {"answer": "3,097", "questionId": 65087}, {"answer": "Procter & Gamble", "questionId": 56894}, {"answer": "Procter & Gamble.", "questionId": 56896}, {"answer": "66.6", "questionId": 56898}, {"answer": "Toilet Soaps.", "questionId": 56900}, {"answer": "-0.6", "questionId": 56903}, {"answer": "13254", "questionId": 65088}, {"answer": "1976", "questionId": 65089}, {"answer": "1976 - 1976 figure is analyzation based on 5 months.", "questionId": 65090}, {"answer": "1976", "questionId": 65091}, {"answer": "WHO IS ELIGIBLE?", "questionId": 65092}, {"answer": "Missouri.", "questionId": 65096}, {"answer": "Page 12 - Title.", "questionId": 65093}, {"answer": "Established.", "questionId": 65094}, {"answer": "Necessary.", "questionId": 65097}, {"answer": "First Class Permit No. 1869, Kansas City, Missouri", "questionId": 65098}, {"answer": "First Class.", "questionId": 65099}, {"answer": "1869.", "questionId": 65100}, {"answer": "Hotel Muehlebach", "questionId": 65101}, {"answer": "United States", "questionId": 65102}, {"answer": "GARAGE - WITH CONNECTS MUEHLEBACH.", "questionId": 65103}, {"answer": "28 AUG 79", "questionId": 32332}, {"answer": "1971 - 2961", "questionId": 65105}, {"answer": "2961", "questionId": 65106}, {"answer": "1976", "questionId": 65107}, {"answer": "1973", "questionId": 65108}, {"answer": "1976", "questionId": 65109}, {"answer": "Business Reply Mail Accounting System.", "questionId": 56915}, {"answer": "Doral.", "questionId": 56916}, {"answer": "Veronica Sanchez", "questionId": 56920}, {"answer": "PC.", "questionId": 56921}, {"answer": "Research & Development.", "questionId": 7766}, {"answer": "New Business Development Reduction", "questionId": 7768}, {"answer": "Carl Ehmann - 52570 8834", "questionId": 7770}, {"answer": "Frank Sellers", "questionId": 7772}, {"answer": "200.0 M", "questionId": 7773}, {"answer": "YES", "questionId": 7774}, {"answer": "American Chemical Society", "questionId": 56926}, {"answer": "ecomonies", "questionId": 56929}, {"answer": "Dr. William J. Darby, Dr. Peter Lott, De. Jerry R. Dias, Dr. I .. R. Kallenbach, Dr. W. Carter Doyle, Jr., Dr. Leonard V. Sorg.", "questionId": 56931}, {"answer": "Kansas City Section.", "questionId": 56932}, {"answer": "NEW HILTON", "questionId": 32349}, {"answer": "John", "questionId": 32350}, {"answer": "22.00", "questionId": 32354}, {"answer": "22.00", "questionId": 32355}, {"answer": "10.00", "questionId": 32356}, {"answer": "25.00", "questionId": 32357}, {"answer": "15.00", "questionId": 32358}, {"answer": "6.00", "questionId": 32359}, {"answer": "6.00", "questionId": 32360}, {"answer": "3.00", "questionId": 32361}, {"answer": "6/1/73 thru 6/30/74", "questionId": 32362}, {"answer": "Ll", "questionId": 32363}, {"answer": "July 18, 1999.", "questionId": 7788}, {"answer": "No.", "questionId": 7789}, {"answer": "Philip Morris Approved Program.", "questionId": 7791}, {"answer": "Aug. 2, 1999 - Aug. 29, 1999.", "questionId": 7793}, {"answer": "0929-00-00", "questionId": 7796}, {"answer": "Table II.", "questionId": 65134}, {"answer": "evaporatedmaltose-None added", "questionId": 65135}, {"answer": "600 I.U. Vit. D", "questionId": 65138}, {"answer": "Product H has the highest Iron content with 400 I.U. Vit. D.", "questionId": 65139}, {"answer": "24 hours ahead.", "questionId": 65141}, {"answer": "Administrator for Approval", "questionId": 65142}, {"answer": "Request for car.", "questionId": 65143}, {"answer": "Control slip, intermediary and final destination, gas.", "questionId": 65144}, {"answer": "\"ALCOHOL QUESTIONNAIRE ANALYSIS\"", "questionId": 56954}, {"answer": "1/28/78 - 3/31/80", "questionId": 56955}, {"answer": "Oakland", "questionId": 56956}, {"answer": "ALCOHOL QUESTIONNAIRE ANALYSIS.", "questionId": 56957}, {"answer": "Balance Sheet", "questionId": 56961}, {"answer": "118", "questionId": 56963}, {"answer": "119", "questionId": 56964}, {"answer": "120", "questionId": 56965}, {"answer": "121", "questionId": 56966}, {"answer": "May 29, 1951.", "questionId": 32387}, {"answer": "Allen Herman.", "questionId": 32390}, {"answer": "Years.", "questionId": 65160}, {"answer": "Years.", "questionId": 65161}, {"answer": "300.", "questionId": 65162}, {"answer": "25-29 years.", "questionId": 65169}, {"answer": "15-19 years.", "questionId": 65170}, {"answer": "5:7", "questionId": 56986}, {"answer": "3", "questionId": 56989}, {"answer": "3", "questionId": 56991}, {"answer": "3", "questionId": 56993}, {"answer": "5", "questionId": 56994}, {"answer": "Mock Cream Cheese, page 3.", "questionId": 65186}, {"answer": "Ice cream, sherbet, or low-fat frozen yogurt.", "questionId": 65187}, {"answer": "3", "questionId": 65188}, {"answer": "SANJAY DALMIA.", "questionId": 56998}, {"answer": "6", "questionId": 65189}, {"answer": "AVERAGE COLLABORATIVE ANALYSES FOR SODIUM AND POTASSIUM", "questionId": 65190}, {"answer": "Chest.", "questionId": 65191}, {"answer": "2.5 mg/100g.", "questionId": 65194}, {"answer": "2.5 mg/100g.", "questionId": 65195}, {"answer": "19", "questionId": 65196}, {"answer": "1100.", "questionId": 65198}, {"answer": "57%", "questionId": 57008}, {"answer": "\"1,680 troops of Royal Malayan Army\"", "questionId": 65206}, {"answer": "Royal Malayan Army.", "questionId": 65207}, {"answer": "1,680", "questionId": 65208}, {"answer": "FAO #64", "questionId": 65210}, {"answer": "S. B. Mathur", "questionId": 57021}, {"answer": "S. B. Mathur", "questionId": 57022}, {"answer": "ITC Limited.", "questionId": 57024}, {"answer": "M. Swaminathan", "questionId": 57030}, {"answer": "Medical.", "questionId": 65223}, {"answer": "Adelphi Hospital", "questionId": 65224}, {"answer": "19.", "questionId": 65225}, {"answer": "May 10, 1961.", "questionId": 65226}, {"answer": "May 10, 1961.", "questionId": 65227}, {"answer": "8:30 P.M.", "questionId": 65228}, {"answer": "Wyeth-Ayerst", "questionId": 57032}, {"answer": "200202", "questionId": 57033}, {"answer": "302002", "questionId": 57034}, {"answer": "Draft manuscript submitted for review on 1/2/02.", "questionId": 57035}, {"answer": "1980", "questionId": 57037}, {"answer": "12.8%", "questionId": 57038}, {"answer": "7.9", "questionId": 57039}, {"answer": "12.8%", "questionId": 57040}, {"answer": "7.9", "questionId": 57041}, {"answer": "63.0", "questionId": 57042}, {"answer": "63.0", "questionId": 57043}, {"answer": "34.8", "questionId": 57044}, {"answer": "34.8", "questionId": 57045}, {"answer": "35.0", "questionId": 57046}, {"answer": "BSE Sensex.", "questionId": 57071}, {"answer": "100.", "questionId": 57072}, {"answer": "40.", "questionId": 57073}, {"answer": "10398784", "questionId": 57074}, {"answer": "Sharepro Services (India) Pvt. Ltd.", "questionId": 57075}, {"answer": "93675 (0.90)", "questionId": 57076}, {"answer": "ITC Limited.", "questionId": 57077}, {"answer": "98.17", "questionId": 57078}, {"answer": "98.17", "questionId": 57079}, {"answer": "9,95,12.", "questionId": 57080}, {"answer": "265 (%).", "questionId": 57081}, {"answer": "Jul-05.", "questionId": 57082}, {"answer": "1 Jul 60 - 30 Sept 63", "questionId": 32513}, {"answer": "1 Jul 60 - 30 Sept 61", "questionId": 32514}, {"answer": "Dr. William R. Mann.", "questionId": 32519}, {"answer": "ITC Limited", "questionId": 57103}, {"answer": "126", "questionId": 57105}, {"answer": "Investments (Contd.)", "questionId": 57106}, {"answer": "286.83", "questionId": 57108}, {"answer": "86.19", "questionId": 57113}, {"answer": "ITC Limited", "questionId": 57115}, {"answer": "Page 156.", "questionId": 57116}, {"answer": "Significant Accounting Policies", "questionId": 57119}, {"answer": "ITC.", "questionId": 57120}, {"answer": "2008", "questionId": 57121}, {"answer": "R. A. Shah", "questionId": 57128}, {"answer": "R. A. Shah", "questionId": 57129}, {"answer": "Shareholder", "questionId": 57130}, {"answer": "6.5%", "questionId": 57131}, {"answer": "Fallen.", "questionId": 57132}, {"answer": "Page number is 2.", "questionId": 57133}, {"answer": "38", "questionId": 65320}, {"answer": "26.0", "questionId": 65321}, {"answer": "0.11 mg", "questionId": 65322}, {"answer": "370", "questionId": 65325}, {"answer": "Richard D. Dotts.", "questionId": 65326}, {"answer": "Richard H. C. Taylor, Richmond, Virginia.", "questionId": 65327}, {"answer": "Consumer Reports", "questionId": 65328}, {"answer": "Kent Hermsmeyer.", "questionId": 65329}, {"answer": "32", "questionId": 65342}, {"answer": "Three.", "questionId": 57149}, {"answer": "31.", "questionId": 57151}, {"answer": "1956", "questionId": 57152}, {"answer": "", "questionId": 57154}, {"answer": "", "questionId": 57155}, {"answer": "", "questionId": 57156}, {"answer": "", "questionId": 57157}, {"answer": "", "questionId": 57158}, {"answer": "Completed", "questionId": 57176}, {"answer": "In progress", "questionId": 57177}, {"answer": "In progress.", "questionId": 57178}, {"answer": "In progress", "questionId": 57179}, {"answer": "3/24/03", "questionId": 57181}, {"answer": "3/24/03", "questionId": 57185}, {"answer": "3/24/03", "questionId": 57186}, {"answer": "3/24/03", "questionId": 57187}, {"answer": "3/24/03", "questionId": 57188}, {"answer": "12271.", "questionId": 24408}, {"answer": "Method of or Absence of Advertising", "questionId": 65370}, {"answer": "5", "questionId": 65371}, {"answer": "1957-59.", "questionId": 65374}, {"answer": "Year.", "questionId": 65375}, {"answer": "Rent.", "questionId": 65376}, {"answer": "RESEARCH SYMPOSIUM", "questionId": 24417}, {"answer": "September 11, 1969.", "questionId": 24418}, {"answer": "WEEKS OF GESTATION", "questionId": 65387}, {"answer": "CEYLON", "questionId": 65390}, {"answer": "East Pakistan.", "questionId": 65391}, {"answer": "Pakistan", "questionId": 65392}, {"answer": "$16,650", "questionId": 24432}, {"answer": "X.", "questionId": 65393}, {"answer": "40+", "questionId": 65395}, {"answer": "Page 6 is titled \"And whose parent(s) with whom he is living\".", "questionId": 65397}, {"answer": "WALGREEN DRUG COMPANY", "questionId": 8056}, {"answer": "738935", "questionId": 8057}, {"answer": "Yes", "questionId": 8058}, {"answer": "3.", "questionId": 65400}, {"answer": "321-2.", "questionId": 65402}, {"answer": "49.10", "questionId": 65403}, {"answer": "Ray E. Miller", "questionId": 24446}, {"answer": "1:30 - 2:15", "questionId": 24447}, {"answer": "4:15 - 5:00.", "questionId": 24448}, {"answer": "The symbol + indicates addition.", "questionId": 65407}, {"answer": "Glomeruli", "questionId": 65408}, {"answer": "10:15-10:30 a.m.", "questionId": 24451}, {"answer": "Dr. Arnold E. Schaefer", "questionId": 24452}, {"answer": "Dr. Richard C. Greulich", "questionId": 24453}, {"answer": "Dr. Richard C. Greulich", "questionId": 24454}, {"answer": "35", "questionId": 65409}, {"answer": "Sodium.", "questionId": 65410}, {"answer": "18", "questionId": 65411}, {"answer": "Communication.", "questionId": 65412}, {"answer": "Essential equipment for ambulances.", "questionId": 65413}, {"answer": "Variable.", "questionId": 65414}, {"answer": "Lowest pentile.", "questionId": 65415}, {"answer": "3 stands for \"Highest pentile\".", "questionId": 65417}, {"answer": "Auditors' Report", "questionId": 57234}, {"answer": "New Delhi", "questionId": 57235}, {"answer": "Jaideep Bhargava", "questionId": 57238}, {"answer": "26", "questionId": 65110}, {"answer": "182 *", "questionId": 65111}, {"answer": "Cottonseed oil.", "questionId": 65112}, {"answer": "FINAL DISTANCE WALKED (IN FEET)", "questionId": 65448}, {"answer": "Mary Swartz Rose Fellowship.", "questionId": 65449}, {"answer": "Graduate students.", "questionId": 65453}, {"answer": "Mary Swartz Rose was a professor of nutrition at Teachers College, Columbia University.", "questionId": 65454}, {"answer": "Gerber Products Company.", "questionId": 65457}, {"answer": "23.77", "questionId": 57263}, {"answer": "3.860", "questionId": 57265}, {"answer": "35.61", "questionId": 57267}, {"answer": "Page 14.", "questionId": 57268}, {"answer": "6th MEETING", "questionId": 65113}, {"answer": "Page number is 3006.", "questionId": 57271}, {"answer": "CRES.", "questionId": 57272}, {"answer": "SPS.", "questionId": 57273}, {"answer": "VETARRY MEDICAL COLLEGE", "questionId": 49084}, {"answer": "October 28, 1986", "questionId": 49085}, {"answer": "Carol Bradley", "questionId": 49087}, {"answer": "Carol Bradley.", "questionId": 49089}, {"answer": "Honorarium check.", "questionId": 49090}, {"answer": "$250.00", "questionId": 49091}, {"answer": "March, 1987.", "questionId": 49092}, {"answer": "615-327-6947, 6983, 320-1654.", "questionId": 49093}, {"answer": "37205", "questionId": 49094}, {"answer": "Center for Nutrition", "questionId": 49097}, {"answer": "William Darby", "questionId": 57278}, {"answer": "BREWERS ASSOCIATION OF CANADA", "questionId": 49095}, {"answer": "October 21-24, 1979", "questionId": 49096}, {"answer": "AMERICAN Cyanamid COMPANY", "questionId": 49099}, {"answer": "February 20, 1959", "questionId": 49100}, {"answer": "CENTRAL MEDICAL DEPARTMENT", "questionId": 49102}, {"answer": "Two years.", "questionId": 49103}, {"answer": "ITC Limited", "questionId": 57324}, {"answer": "AGM Details", "questionId": 57325}, {"answer": "Wednesday, 30th July, 2008", "questionId": 57326}, {"answer": "10:30 a.m.", "questionId": 57327}, {"answer": "Thursday, 31st July, 2008.", "questionId": 57328}, {"answer": "5", "questionId": 57329}, {"answer": "20", "questionId": 57330}, {"answer": "K. Vaidyanath.", "questionId": 57331}]

==> src/downstream/llm.yml <==
name: llm
channels:
  - conda-forge
  - nvidia
  - nvidia/label/cuda-11.8.0
  - pytorch-nightly
  - defaults
dependencies:
  - _libgcc_mutex=0.1=main
  - _openmp_mutex=5.1=1_gnu
  - blas=1.0=mkl
  - brotlipy=0.7.0=py311h9bf148f_1002
  - bzip2=1.0.8=h7b6447c_0
  - ca-certificates=2023.08.22=h06a4308_0
  - certifi=2023.7.22=py311h06a4308_0
  - cffi=1.15.1=py311h5eee18b_3
  - cryptography=38.0.4=py311h46ebde7_0
  - cuda-cccl=11.8.89=0
  - cuda-command-line-tools=11.8.0=0
  - cuda-compiler=11.8.0=0
  - cuda-cudart=12.1.105=0
  - cuda-cudart-dev=11.8.89=0
  - cuda-cuobjdump=11.8.86=0
  - cuda-cupti=12.1.105=0
  - cuda-cuxxfilt=11.8.86=0
  - cuda-documentation=11.8.86=0
  - cuda-driver-dev=11.8.89=0
  - cuda-gdb=11.8.86=0
  - cuda-libraries=12.1.0=0
  - cuda-libraries-dev=11.8.0=0
  - cuda-memcheck=11.8.86=0
  - cuda-nsight=11.8.86=0
  - cuda-nsight-compute=11.8.0=0
  - cuda-nvcc=11.8.89=0
  - cuda-nvdisasm=11.8.86=0
  - cuda-nvml-dev=11.8.86=0
  - cuda-nvprof=11.8.87=0
  - cuda-nvprune=11.8.86=0
  - cuda-nvrtc=12.1.105=0
  - cuda-nvrtc-dev=11.8.89=0
  - cuda-nvtx=12.1.105=0
  - cuda-nvvp=11.8.87=0
  - cuda-opencl=12.2.140=0
  - cuda-profiler-api=11.8.86=0
  - cuda-runtime=12.1.0=0
  - cuda-sanitizer-api=11.8.86=0
  - cuda-toolkit=11.8.0=0
  - cuda-tools=11.8.0=0
  - cuda-visual-tools=11.8.0=0
  - ffmpeg=4.2.2=h20bf706_0
  - filelock=3.12.4=pyhd8ed1ab_0
  - freetype=2.12.1=h4a9f257_0
  - future=0.18.3=py311h06a4308_0
  - gds-tools=1.4.0.31=0
  - gh=2.35.0=ha8f183a_0
  - giflib=5.2.1=h5eee18b_3
  - gmp=6.2.1=h295c915_3
  - gnutls=3.6.15=he1e5248_0
  - idna=3.4=py311h06a4308_0
  - intel-openmp=2023.1.0=hdb19cb5_46305
  - jinja2=3.1.2=pyhd8ed1ab_1
  - jpeg=9e=h5eee18b_1
  - lame=3.100=h7b6447c_0
  - lcms2=2.12=h3be6417_0
  - ld_impl_linux-64=2.38=h1181459_1
  - lerc=3.0=h295c915_0
  - libcublas=12.1.0.26=0
  - libcublas-dev=11.11.3.6=0
  - libcufft=11.0.2.4=0
  - libcufft-dev=10.9.0.58=0
  - libcufile=1.7.2.10=0
  - libcufile-dev=1.4.0.31=0
  - libcurand=10.3.3.141=0
  - libcurand-dev=10.3.0.86=0
  - libcusolver=11.4.4.55=0
  - libcusolver-dev=11.4.1.48=0
  - libcusparse=12.0.2.55=0
  - libcusparse-dev=11.7.5.86=0
  - libdeflate=1.17=h5eee18b_1
  - libffi=3.4.4=h6a678d5_0
  - libgcc-ng=11.2.0=h1234567_1
  - libgomp=11.2.0=h1234567_1
  - libidn2=2.3.4=h5eee18b_0
  - libjpeg-turbo=2.0.0=h9bf148f_0
  - libnpp=12.0.2.50=0
  - libnpp-dev=11.8.0.86=0
  - libnvjitlink=12.1.105=0
  - libnvjpeg=12.1.1.14=0
  - libnvjpeg-dev=11.9.0.86=0
  - libopus=1.3.1=h7b6447c_0
  - libpng=1.6.39=h5eee18b_0
  - libprotobuf=3.20.3=he621ea3_0
  - libstdcxx-ng=11.2.0=h1234567_1
  - libtasn1=4.19.0=h5eee18b_0
  - libtiff=4.5.1=h6a678d5_0
  - libunistring=0.9.10=h27cfd23_0
  - libuuid=1.41.5=h5eee18b_0
  - libvpx=1.7.0=h439df22_0
  - libwebp=1.2.4=h11a3e52_1
  - libwebp-base=1.2.4=h5eee18b_1
  - llvm-openmp=14.0.6=h9e868ea_0
  - lz4-c=1.9.4=h6a678d5_0
  - mkl=2023.1.0=h213fc3f_46343
  - mkl-service=2.4.0=py311h5eee18b_1
  - mkl_fft=1.3.8=py311h5eee18b_0
  - mkl_random=1.2.4=py311hdb19cb5_0
  - mpmath=1.3.0=pyhd8ed1ab_0
  - ncurses=6.4=h6a678d5_0
  - nettle=3.7.3=hbbd107a_1
  - networkx=3.1=pyhd8ed1ab_0
  - ninja-base=1.10.2=hd09550d_5
  - nsight-compute=2022.3.0.22=0
  - numpy-base=1.26.0=py311hf175353_0
  - openh264=2.1.1=h4ff587b_0
  - openssl=3.0.11=h7f8727e_2
  - pip=23.2.1=py311h06a4308_0
  - pycparser=2.21=pyhd8ed1ab_0
  - pyopenssl=23.2.0=py311h06a4308_0
  - pysocks=1.7.1=py311_0
  - python=3.11.5=h955ad1f_0
  - pytorch-cuda=12.1=ha16c6d3_5
  - pytorch-mutex=1.0=cuda
  - readline=8.2=h5eee18b_0
  - sqlite=3.41.2=h5eee18b_0
  - sympy=1.12=pyh04b8f61_3
  - tbb=2021.8.0=hdb19cb5_0
  - tk=8.6.12=h1ccaba5_0
  - torchtriton=2.1.0+6e4932cda8=py311
  - typing-extensions=4.8.0=hd8ed1ab_0
  - typing_extensions=4.8.0=pyha770c72_0
  - wheel=0.41.2=py311h06a4308_0
  - x264=1!157.20191217=h7b6447c_0
  - xz=5.4.2=h5eee18b_0
  - yaml=0.2.5=h7f98852_2
  - zlib=1.2.13=h5eee18b_0
  - zstd=1.5.5=hc292b87_0
  - pip:
      - absl-py==2.0.0
      - accelerate==0.20.3
      - aiohttp==3.8.5
      - aiosignal==1.3.1
      - anthropic==0.2.7
      - anyio==3.7.1
      - appdirs==1.4.4
      - arrow==1.2.3
      - async-timeout==4.0.3
      - attributedict==0.3.0
      - attrs==23.1.0
      - autoawq==0.1.2
      - babel==2.12.1
      - beautifulsoup4==4.12.0
      - bitsandbytes==0.41.1
      - bitsandbytes-cuda112==0.26.0.post2
      - blessings==1.7
      - blis==0.7.11
      - cachetools==5.3.1
      - catalogue==2.0.10
      - chardet==5.2.0
      - charset-normalizer==3.2.0
      - click==8.1.7
      - cloudpathlib==0.15.1
      - cmake==3.27.6
      - codecov==2.1.13
      - colorama==0.4.6
      - coloredlogs==15.0.1
      - colour-runner==0.1.1
      - confection==0.1.3
      - contourpy==1.1.1
      - coverage==7.3.2
      - cycler==0.12.0
      - cymem==2.0.8
      - dataproperty==1.0.1
      - datasets==2.14.5
      - deepdiff==6.5.0
      - dill==0.3.7
      - distlib==0.3.7
      - docker-pycreds==0.4.0
      - docopt==0.6.2
      - editdistance==0.6.2
      - evaluate==0.4.0
      - faker==18.4.0
      - fastapi==0.103.2
      - fire==0.5.0
      - flask==2.2.3
      - flask-babel==3.1.0
      - fonttools==4.43.0
      - frozenlist==1.4.0
      - fsspec==2023.6.0
      - gitdb==4.0.10
      - gitpython==3.1.37
      - h11==0.14.0
      - httpcore==0.18.0
      - httptools==0.6.0
      - httpx==0.25.0
      - huggingface-hub==0.17.3
      - humanfriendly==10.0
      - inspecta==0.1.3
      - itsdangerous==2.1.2
      - joblib==1.3.2
      - jsonlines==4.0.0
      - jsonpickle==3.0.2
      - jsonschema==4.19.1
      - jsonschema-specifications==2023.7.1
      - kiwisolver==1.4.5
      - langcodes==3.3.0
      - lit==17.0.1
      - lm-eval==0.3.0
      - markupsafe==2.1.3
      - matplotlib==3.8.0
      - mbstrdecoder==1.1.3
      - msgpack==1.0.7
      - multidict==6.0.4
      - multiprocess==0.70.14
      - munch==2.5.0
      - murmurhash==1.0.10
      - ninja==1.11.1
      - nltk==3.8.1
      - numexpr==2.8.7
      - numpy==1.24.2
      - nvidia-cublas-cu11==11.10.3.66
      - nvidia-cuda-cupti-cu11==11.7.101
      - nvidia-cuda-nvrtc-cu11==11.7.99
      - nvidia-cuda-runtime-cu11==11.7.99
      - nvidia-cudnn-cu11==8.5.0.96
      - nvidia-cufft-cu11==10.9.0.58
      - nvidia-curand-cu11==10.2.10.91
      - nvidia-cusolver-cu11==11.4.0.1
      - nvidia-cusparse-cu11==11.7.4.91
      - nvidia-nccl-cu11==2.14.3
      - nvidia-nvtx-cu11==11.7.91
      - openai==0.27.2
      - opencv-python==4.6.0.66
      - ordered-set==4.1.0
      - packaging==23.1
      - pandas==2.1.1
      - pathtools==0.1.2
      - pathvalidate==3.2.0
      - pathy==0.10.2
      - pdf2image==1.16.3
      - peft==0.4.0
      - pillow==9.5.0
      - platformdirs==3.11.0
      - pluggy==1.3.0
      - portalocker==2.8.2
      - preshed==3.0.9
      - protobuf==4.24.3
      - psutil==5.9.5
      - py-cpuinfo==9.0.0
      - pyarrow==11.0.0
      - pybind11==2.11.1
      - pycountry==22.3.5
      - pydantic==1.10.13
      - pygments==2.16.1
      - pyparsing==3.1.1
      - pypdf2==3.0.1
      - pyproject-api==1.6.1
      - pytablewriter==1.1.0
      - python-dateutil==2.8.2
      - python-dotenv==1.0.0
      - pytz==2023.3.post1
      - pyyaml==6.0.1
      - ray==2.7.0
      - referencing==0.30.2
      - regex==2023.8.8
      - requests==2.31.0
      - responses==0.18.0
      - rootpath==0.1.1
      - rouge-score==0.1.2
      - rpds-py==0.10.3
      - sacrebleu==1.5.0
      - sacred==0.8.4
      - safetensors==0.3.3
      - scikit-learn==1.2.2
      - scipy==1.11.3
      - seaborn==0.12.2
      - sentencepiece==0.1.99
      - sentry-sdk==1.31.0
      - setproctitle==1.3.2
      - setuptools==68.2.2
      - six==1.16.0
      - smart-open==6.4.0
      - smmap==5.0.1
      - sniffio==1.3.0
      - soupsieve==2.5
      - spacy==3.7.0
      - spacy-legacy==3.0.12
      - spacy-loggers==1.0.5
      - sqlitedict==2.1.0
      - srsly==2.4.8
      - starlette==0.27.0
      - tabledata==1.3.3
      - tabulate==0.9.0
      - tcolorpy==0.1.4
      - termcolor==2.3.0
      - texttable==1.7.0
      - thinc==8.2.1
      - threadpoolctl==3.2.0
      #- tiktoken==0.4.0
      #- tokenizers==0.13.1
      # - toml==0.10.2
      #- torch==2.0.1+cu118
      #- torchvision==0.15.2
      - tox==4.11.3
      - tqdm==4.66.1
      - tqdm-multiprocess==0.0.11
      #- transformers==4.35.0.dev0
      - triton==2.0.0
      - trl==0.4.7
      - typepy==1.3.1
      - typer==0.7.0
      - tzdata==2023.3
      - urllib3==1.26.16
      - uvicorn==0.23.2
      - uvloop==0.17.0
      - virtualenv==20.24.5
      - vllm==0.2.0
      - wandb==0.15.11
      - wasabi==1.1.2
      - watchfiles==0.20.0
      - weasel==0.3.1
      - websockets==11.0.3
      - werkzeug==3.0.0
      - wrapt==1.15.0
      - xformers==0.0.22
      - xxhash==3.3.0
      - yarl==1.9.2
      - zstandard==0.21.0
prefix: ~/miniconda3/envs/llm

